Two-layer conjugate flows in an open channel

We investigate conjugate flows in a two-layer fluid system with a flat bottom and a free surface. These are up- and downstream states consistent with simultaneous conservation of mass, momentum, and energy; and therefore candidate end-states of one-dimensional dissipationless bores. By choosing variables in a specific way, we are able to explicitly parameterize all physical non-trivial conjugate flows in the system, using only rational functions. This two-parameter family can be categorized according to whether the states are compatible with (1) a rising surface, and falling internal interface; or (2) vice versa. In particular, we rule out the existence of monotone bore solutions, consistent with an earlier result due to Chen, Walsh, and Wheeler. However, here we do so already at the level of conjugate flows. Separating these two distinct categories is a one-parameter family of critical trivial conjugate flows. The complete description obtained in the present paper serves as an important stepping stone towards finding actual realizing heteroclinic orbits connecting such conjugate states.

==> graphics/H=0.1.dat <==
D H B R Fs x y T
3.386004e-01 1.000001e-01 1.000001e-01 1.000000e-21 1.000001e-01 3.771999e+00 9.999996e-01 1.336257e-07
3.445214e-01 1.000001e-01 1.018518e-01 1.269014e-07 1.027815e-01 3.708746e+00 9.818195e-01 6.711780e-03
3.503709e-01 1.000001e-01 1.036843e-01 1.015181e-06 1.055408e-01 3.648354e+00 9.644668e-01 1.341710e-02
3.561497e-01 1.000001e-01 1.054980e-01 3.426202e-06 1.082767e-01 3.590639e+00 9.478861e-01 2.011623e-02
3.618590e-01 1.000001e-01 1.072931e-01 8.121326e-06 1.109881e-01 3.535430e+00 9.320269e-01 2.680928e-02
3.674996e-01 1.000001e-01 1.090700e-01 1.586192e-05 1.136741e-01 3.482573e+00 9.168429e-01 3.349635e-02
3.730726e-01 1.000001e-01 1.108290e-01 2.740934e-05 1.163335e-01 3.431924e+00 9.022913e-01 4.017753e-02
3.785788e-01 1.000001e-01 1.125705e-01 4.352496e-05 1.189656e-01 3.383352e+00 8.883331e-01 4.685289e-02
3.840193e-01 1.000001e-01 1.142947e-01 6.497013e-05 1.215695e-01 3.336736e+00 8.749321e-01 5.352247e-02
3.893950e-01 1.000001e-01 1.160019e-01 9.250622e-05 1.241443e-01 3.291963e+00 8.620552e-01 6.018631e-02
3.947068e-01 1.000001e-01 1.176926e-01 1.268946e-04 1.266893e-01 3.248931e+00 8.496715e-01 6.684443e-02
3.999556e-01 1.000001e-01 1.193671e-01 1.688966e-04 1.292038e-01 3.207544e+00 8.377525e-01 7.349685e-02
4.051423e-01 1.000001e-01 1.210256e-01 2.192736e-04 1.316872e-01 3.167713e+00 8.262718e-01 8.014354e-02
4.102678e-01 1.000001e-01 1.226686e-01 2.787870e-04 1.341388e-01 3.129355e+00 8.152050e-01 8.678451e-02
4.153331e-01 1.000001e-01 1.242964e-01 3.481982e-04 1.365582e-01 3.092393e+00 8.045292e-01 9.341972e-02
4.203389e-01 1.000001e-01 1.259093e-01 4.282684e-04 1.389447e-01 3.056757e+00 7.942233e-01 1.000491e-01
4.252863e-01 1.000001e-01 1.275076e-01 5.197591e-04 1.412980e-01 3.022379e+00 7.842674e-01 1.066727e-01
4.301759e-01 1.000001e-01 1.290918e-01 6.234316e-04 1.436175e-01 2.989197e+00 7.746433e-01 1.132903e-01
4.350088e-01 1.000001e-01 1.306621e-01 7.400473e-04 1.459029e-01 2.957154e+00 7.653335e-01 1.199019e-01
4.397857e-01 1.000001e-01 1.322189e-01 8.703675e-04 1.481537e-01 2.926193e+00 7.563221e-01 1.265075e-01
4.445075e-01 1.000001e-01 1.337625e-01 1.015154e-03 1.503697e-01 2.896266e+00 7.475940e-01 1.331069e-01
4.491750e-01 1.000001e-01 1.352934e-01 1.175167e-03 1.525505e-01 2.867323e+00 7.391350e-01 1.397000e-01
4.537890e-01 1.000001e-01 1.368118e-01 1.351169e-03 1.546959e-01 2.839320e+00 7.309319e-01 1.462867e-01
4.583504e-01 1.000001e-01 1.383180e-01 1.543921e-03 1.568055e-01 2.812215e+00 7.229723e-01 1.528669e-01
4.628599e-01 1.000001e-01 1.398125e-01 1.754185e-03 1.588791e-01 2.785968e+00 7.152444e-01 1.594405e-01
4.673184e-01 1.000001e-01 1.412955e-01 1.982721e-03 1.609166e-01 2.760542e+00 7.077372e-01 1.660073e-01
4.717266e-01 1.000001e-01 1.427674e-01 2.230291e-03 1.629177e-01 2.735902e+00 7.004404e-01 1.725672e-01
4.760854e-01 1.000001e-01 1.442286e-01 2.497657e-03 1.648822e-01 2.712013e+00 6.933442e-01 1.791200e-01
4.803954e-01 1.000001e-01 1.456794e-01 2.785579e-03 1.668101e-01 2.688846e+00 6.864395e-01 1.856655e-01
4.846576e-01 1.000001e-01 1.471201e-01 3.094820e-03 1.687012e-01 2.666370e+00 6.797174e-01 1.922037e-01
4.888725e-01 1.000001e-01 1.485510e-01 3.426140e-03 1.705553e-01 2.644558e+00 6.731698e-01 1.987343e-01
4.930411e-01 1.000001e-01 1.499726e-01 3.780301e-03 1.723724e-01 2.623383e+00 6.667890e-01 2.052572e-01
4.971640e-01 1.000001e-01 1.513851e-01 4.158065e-03 1.741524e-01 2.602819e+00 6.605675e-01 2.117722e-01
5.012419e-01 1.000001e-01 1.527889e-01 4.560192e-03 1.758952e-01 2.582844e+00 6.544984e-01 2.182790e-01
5.052757e-01 1.000001e-01 1.541842e-01 4.987444e-03 1.776008e-01 2.563434e+00 6.485752e-01 2.247775e-01
5.092660e-01 1.000001e-01 1.555716e-01 5.440582e-03 1.792691e-01 2.544569e+00 6.427915e-01 2.312674e-01
5.132136e-01 1.000001e-01 1.569511e-01 5.920368e-03 1.809001e-01 2.526227e+00 6.371415e-01 2.377487e-01
5.171191e-01 1.000001e-01 1.583233e-01 6.427564e-03 1.824939e-01 2.508390e+00 6.316194e-01 2.442210e-01
5.209833e-01 1.000001e-01 1.596884e-01 6.962929e-03 1.840504e-01 2.491040e+00 6.262200e-01 2.506841e-01
5.248069e-01 1.000001e-01 1.610468e-01 7.527227e-03 1.855695e-01 2.474158e+00 6.209382e-01 2.571379e-01
5.285905e-01 1.000001e-01 1.623987e-01 8.121217e-03 1.870514e-01 2.457728e+00 6.157691e-01 2.635820e-01
5.323349e-01 1.000001e-01 1.637445e-01 8.745662e-03 1.884961e-01 2.441735e+00 6.107081e-01 2.700163e-01
5.360407e-01 1.000001e-01 1.650845e-01 9.401324e-03 1.899035e-01 2.426162e+00 6.057509e-01 2.764406e-01
5.397086e-01 1.000001e-01 1.664191e-01 1.008896e-02 1.912738e-01 2.410997e+00 6.008932e-01 2.828545e-01
5.433393e-01 1.000001e-01 1.677485e-01 1.080934e-02 1.926069e-01 2.396225e+00 5.961310e-01 2.892578e-01
5.469334e-01 1.000001e-01 1.690731e-01 1.156322e-02 1.939030e-01 2.381832e+00 5.914607e-01 2.956504e-01
5.504916e-01 1.000001e-01 1.703931e-01 1.235135e-02 1.951622e-01 2.367807e+00 5.868785e-01 3.020319e-01
5.540146e-01 1.000001e-01 1.717090e-01 1.317451e-02 1.963844e-01 2.354138e+00 5.823810e-01 3.084021e-01
5.575029e-01 1.000001e-01 1.730210e-01 1.403346e-02 1.975697e-01 2.340812e+00 5.779650e-01 3.147608e-01
5.609573e-01 1.000001e-01 1.743294e-01 1.492895e-02 1.987184e-01 2.327819e+00 5.736271e-01 3.211076e-01
5.643784e-01 1.000001e-01 1.756346e-01 1.586175e-02 1.998303e-01 2.315149e+00 5.693645e-01 3.274424e-01
5.677667e-01 1.000001e-01 1.769367e-01 1.683261e-02 2.009057e-01 2.302791e+00 5.651742e-01 3.337648e-01
5.711230e-01 1.000001e-01 1.782363e-01 1.784231e-02 2.019446e-01 2.290736e+00 5.610535e-01 3.400745e-01
5.744479e-01 1.000001e-01 1.795335e-01 1.889159e-02 2.029471e-01 2.278975e+00 5.569997e-01 3.463714e-01
5.777418e-01 1.000001e-01 1.808286e-01 1.998123e-02 2.039133e-01 2.267498e+00 5.530103e-01 3.526552e-01
5.810056e-01 1.000001e-01 1.821220e-01 2.111198e-02 2.048433e-01 2.256297e+00 5.490830e-01 3.589255e-01
5.842397e-01 1.000001e-01 1.834139e-01 2.228461e-02 2.057373e-01 2.245364e+00 5.452153e-01 3.651821e-01
5.874448e-01 1.000001e-01 1.847048e-01 2.349987e-02 2.065954e-01 2.234692e+00 5.414050e-01 3.714247e-01
5.906215e-01 1.000001e-01 1.859947e-01 2.475853e-02 2.074176e-01 2.224272e+00 5.376501e-01 3.776530e-01
5.937704e-01 1.000001e-01 1.872842e-01 2.606135e-02 2.082041e-01 2.214097e+00 5.339484e-01 3.838668e-01
5.968920e-01 1.000001e-01 1.885733e-01 2.740909e-02 2.089549e-01 2.204161e+00 5.302981e-01 3.900658e-01
5.999869e-01 1.000001e-01 1.898626e-01 2.880252e-02 2.096703e-01 2.194456e+00 5.266971e-01 3.962496e-01
6.030558e-01 1.000001e-01 1.911522e-01 3.024238e-02 2.103504e-01 2.184977e+00 5.231439e-01 4.024181e-01
6.060991e-01 1.000001e-01 1.924424e-01 3.172945e-02 2.109951e-01 2.175717e+00 5.196365e-01 4.085708e-01
6.091176e-01 1.000001e-01 1.937335e-01 3.326449e-02 2.116048e-01 2.166670e+00 5.161733e-01 4.147075e-01
6.121116e-01 1.000001e-01 1.950259e-01 3.484825e-02 2.121795e-01 2.157830e+00 5.127528e-01 4.208280e-01
6.150819e-01 1.000001e-01 1.963198e-01 3.648150e-02 2.127193e-01 2.149192e+00 5.093734e-01 4.269319e-01
6.180289e-01 1.000001e-01 1.976155e-01 3.816500e-02 2.132243e-01 2.140750e+00 5.060336e-01 4.330190e-01
6.209532e-01 1.000001e-01 1.989133e-01 3.989952e-02 2.136947e-01 2.132499e+00 5.027321e-01 4.390889e-01
6.238554e-01 1.000001e-01 2.002134e-01 4.168580e-02 2.141307e-01 2.124435e+00 4.994674e-01 4.451414e-01
6.267360e-01 1.000001e-01 2.015163e-01 4.352462e-02 2.145322e-01 2.116552e+00 4.962382e-01 4.511761e-01
6.295956e-01 1.000001e-01 2.028221e-01 4.541674e-02 2.148995e-01 2.108846e+00 4.930434e-01 4.571928e-01
6.324348e-01 1.000001e-01 2.041311e-01 4.736291e-02 2.152327e-01 2.101313e+00 4.898816e-01 4.631912e-01
6.352539e-01 1.000001e-01 2.054437e-01 4.936390e-02 2.155318e-01 2.093947e+00 4.867518e-01 4.691710e-01
6.380537e-01 1.000001e-01 2.067601e-01 5.142047e-02 2.157971e-01 2.086745e+00 4.836527e-01 4.751318e-01
6.408346e-01 1.000001e-01 2.080806e-01 5.353338e-02 2.160286e-01 2.079703e+00 4.805834e-01 4.810734e-01
6.435971e-01 1.000001e-01 2.094055e-01 5.570339e-02 2.162264e-01 2.072817e+00 4.775428e-01 4.869956e-01
6.463419e-01 1.000001e-01 2.107350e-01 5.793127e-02 2.163907e-01 2.066083e+00 4.745299e-01 4.928979e-01
6.490694e-01 1.000001e-01 2.120696e-01 6.021777e-02 2.165217e-01 2.059497e+00 4.715438e-01 4.987802e-01
6.517801e-01 1.000001e-01 2.134093e-01 6.256365e-02 2.166193e-01 2.053056e+00 4.685834e-01 5.046420e-01
6.544746e-01 1.000001e-01 2.147546e-01 6.496969e-02 2.166837e-01 2.046757e+00 4.656481e-01 5.104832e-01
6.571534e-01 1.000001e-01 2.161057e-01 6.743663e-02 2.167151e-01 2.040596e+00 4.627368e-01 5.163035e-01
6.598170e-01 1.000001e-01 2.174629e-01 6.996525e-02 2.167135e-01 2.034569e+00 4.598489e-01 5.221024e-01
6.624659e-01 1.000001e-01 2.188265e-01 7.255630e-02 2.166791e-01 2.028675e+00 4.569834e-01 5.278799e-01
6.651006e-01 1.000001e-01 2.201967e-01 7.521053e-02 2.166120e-01 2.022909e+00 4.541397e-01 5.336354e-01
6.677217e-01 1.000001e-01 2.215739e-01 7.792873e-02 2.165122e-01 2.017269e+00 4.513170e-01 5.393689e-01
6.703297e-01 1.000001e-01 2.229584e-01 8.071164e-02 2.163799e-01 2.011751e+00 4.485146e-01 5.450799e-01
6.729250e-01 1.000001e-01 2.243503e-01 8.356003e-02 2.162152e-01 2.006354e+00 4.457319e-01 5.507683e-01
6.755082e-01 1.000001e-01 2.257500e-01 8.647465e-02 2.160181e-01 2.001075e+00 4.429682e-01 5.564336e-01
6.780798e-01 1.000001e-01 2.271578e-01 8.945628e-02 2.157889e-01 1.995910e+00 4.402229e-01 5.620757e-01
6.806403e-01 1.000001e-01 2.285740e-01 9.250566e-02 2.155275e-01 1.990858e+00 4.374954e-01 5.676943e-01
6.831902e-01 1.000001e-01 2.299988e-01 9.562357e-02 2.152341e-01 1.985916e+00 4.347851e-01 5.732890e-01
6.857299e-01 1.000001e-01 2.314326e-01 9.881077e-02 2.149088e-01 1.981081e+00 4.320916e-01 5.788597e-01
6.882600e-01 1.000001e-01 2.328756e-01 1.020680e-01 2.145516e-01 1.976352e+00 4.294141e-01 5.844059e-01
6.907811e-01 1.000001e-01 2.343281e-01 1.053961e-01 2.141627e-01 1.971726e+00 4.267524e-01 5.899275e-01
6.932935e-01 1.000001e-01 2.357904e-01 1.087957e-01 2.137421e-01 1.967200e+00 4.241058e-01 5.954242e-01
6.957977e-01 1.000001e-01 2.372628e-01 1.122676e-01 2.132899e-01 1.962773e+00 4.214739e-01 6.008957e-01
6.982943e-01 1.000001e-01 2.387456e-01 1.158126e-01 2.128062e-01 1.958443e+00 4.188563e-01 6.063417e-01
7.007838e-01 1.000001e-01 2.402390e-01 1.194315e-01 2.122910e-01 1.954207e+00 4.162526e-01 6.117620e-01
7.032667e-01 1.000001e-01 2.417433e-01 1.231250e-01 2.117446e-01 1.950064e+00 4.136622e-01 6.171563e-01
7.057434e-01 1.000001e-01 2.432589e-01 1.268939e-01 2.111668e-01 1.946011e+00 4.110850e-01 6.225244e-01
7.082144e-01 1.000001e-01 2.447860e-01 1.307389e-01 2.105578e-01 1.942047e+00 4.085204e-01 6.278660e-01
7.106802e-01 1.000001e-01 2.463249e-01 1.346608e-01 2.099177e-01 1.938171e+00 4.059682e-01 6.331809e-01
7.131414e-01 1.000001e-01 2.478759e-01 1.386604e-01 2.092466e-01 1.934380e+00 4.034279e-01 6.384687e-01
7.155983e-01 1.000001e-01 2.494394e-01 1.427384e-01 2.085444e-01 1.930672e+00 4.008994e-01 6.437293e-01
7.180516e-01 1.000001e-01 2.510155e-01 1.468956e-01 2.078112e-01 1.927046e+00 3.983821e-01 6.489624e-01
7.205016e-01 1.000001e-01 2.526046e-01 1.511327e-01 2.070472e-01 1.923500e+00 3.958760e-01 6.541678e-01
7.229488e-01 1.000001e-01 2.542069e-01 1.554505e-01 2.062523e-01 1.920033e+00 3.933807e-01 6.593452e-01
7.253938e-01 1.000001e-01 2.558228e-01 1.598498e-01 2.054267e-01 1.916643e+00 3.908958e-01 6.644944e-01
7.278370e-01 1.000001e-01 2.574526e-01 1.643313e-01 2.045703e-01 1.913329e+00 3.884213e-01 6.696152e-01
7.302789e-01 1.000001e-01 2.590966e-01 1.688958e-01 2.036832e-01 1.910088e+00 3.859568e-01 6.747073e-01
7.327200e-01 1.000001e-01 2.607550e-01 1.735440e-01 2.027655e-01 1.906921e+00 3.835021e-01 6.797705e-01
7.351608e-01 1.000001e-01 2.624281e-01 1.782768e-01 2.018171e-01 1.903824e+00 3.810571e-01 6.848047e-01
7.376017e-01 1.000001e-01 2.641163e-01 1.830948e-01 2.008382e-01 1.900797e+00 3.786214e-01 6.898095e-01
7.400433e-01 1.000001e-01 2.658198e-01 1.879989e-01 1.998288e-01 1.897839e+00 3.761949e-01 6.947848e-01
7.424860e-01 1.000001e-01 2.675390e-01 1.929898e-01 1.987889e-01 1.894948e+00 3.737775e-01 6.997304e-01
7.449303e-01 1.000001e-01 2.692742e-01 1.980682e-01 1.977185e-01 1.892123e+00 3.713690e-01 7.046461e-01
7.473767e-01 1.000001e-01 2.710256e-01 2.032349e-01 1.966177e-01 1.889363e+00 3.689692e-01 7.095316e-01
7.498256e-01 1.000001e-01 2.727935e-01 2.084907e-01 1.954865e-01 1.886665e+00 3.665779e-01 7.143868e-01
7.522776e-01 1.000001e-01 2.745783e-01 2.138364e-01 1.943248e-01 1.884030e+00 3.641951e-01 7.192115e-01
7.547330e-01 1.000001e-01 2.763803e-01 2.192726e-01 1.931328e-01 1.881456e+00 3.618206e-01 7.240056e-01
7.571925e-01 1.000001e-01 2.781997e-01 2.248003e-01 1.919105e-01 1.878942e+00 3.594543e-01 7.287687e-01
7.596565e-01 1.000001e-01 2.800369e-01 2.304200e-01 1.906578e-01 1.876487e+00 3.570961e-01 7.335009e-01
7.621254e-01 1.000001e-01 2.818922e-01 2.361327e-01 1.893747e-01 1.874089e+00 3.547459e-01 7.382018e-01
7.645998e-01 1.000001e-01 2.837658e-01 2.419389e-01 1.880614e-01 1.871748e+00 3.524035e-01 7.428713e-01
7.670801e-01 1.000001e-01 2.856582e-01 2.478396e-01 1.867177e-01 1.869462e+00 3.500690e-01 7.475093e-01
7.695667e-01 1.000001e-01 2.875696e-01 2.538355e-01 1.853437e-01 1.867231e+00 3.477422e-01 7.521157e-01
7.720603e-01 1.000001e-01 2.895002e-01 2.599273e-01 1.839394e-01 1.865053e+00 3.454231e-01 7.566902e-01
7.745612e-01 1.000001e-01 2.914505e-01 2.661158e-01 1.825048e-01 1.862927e+00 3.431117e-01 7.612327e-01
7.770699e-01 1.000001e-01 2.934208e-01 2.724017e-01 1.810398e-01 1.860853e+00 3.408078e-01 7.657432e-01
7.795870e-01 1.000001e-01 2.954113e-01 2.787859e-01 1.795446e-01 1.858829e+00 3.385114e-01 7.702214e-01
7.821128e-01 1.000001e-01 2.974223e-01 2.852690e-01 1.780189e-01 1.856855e+00 3.362225e-01 7.746672e-01
7.846479e-01 1.000001e-01 2.994543e-01 2.918519e-01 1.764629e-01 1.854930e+00 3.339411e-01 7.790805e-01
7.871927e-01 1.000001e-01 3.015074e-01 2.985353e-01 1.748766e-01 1.853052e+00 3.316671e-01 7.834613e-01
7.897477e-01 1.000001e-01 3.035820e-01 3.053199e-01 1.732598e-01 1.851221e+00 3.294005e-01 7.878093e-01
7.923135e-01 1.000001e-01 3.056785e-01 3.122065e-01 1.716126e-01 1.849435e+00 3.271413e-01 7.921245e-01
7.948904e-01 1.000001e-01 3.077971e-01 3.191960e-01 1.699350e-01 1.847695e+00 3.248896e-01 7.964069e-01
7.974789e-01 1.000001e-01 3.099382e-01 3.262890e-01 1.682268e-01 1.846000e+00 3.226452e-01 8.006562e-01
8.000796e-01 1.000001e-01 3.121021e-01 3.334863e-01 1.664882e-01 1.844347e+00 3.204083e-01 8.048724e-01
8.026928e-01 1.000001e-01 3.142890e-01 3.407886e-01 1.647191e-01 1.842737e+00 3.181787e-01 8.090555e-01
8.053191e-01 1.000001e-01 3.164994e-01 3.481968e-01 1.629194e-01 1.841169e+00 3.159566e-01 8.132053e-01
8.079590e-01 1.000001e-01 3.187335e-01 3.557116e-01 1.610890e-01 1.839642e+00 3.137420e-01 8.173219e-01
8.106129e-01 1.000001e-01 3.209917e-01 3.633337e-01 1.592281e-01 1.838156e+00 3.115348e-01 8.214051e-01
8.132813e-01 1.000001e-01 3.232743e-01 3.710640e-01 1.573364e-01 1.836708e+00 3.093351e-01 8.254549e-01
8.159646e-01 1.000001e-01 3.255815e-01 3.789031e-01 1.554140e-01 1.835300e+00 3.071430e-01 8.294712e-01
8.186634e-01 1.000001e-01 3.279138e-01 3.868519e-01 1.534608e-01 1.833929e+00 3.049584e-01 8.334540e-01
8.213781e-01 1.000001e-01 3.302715e-01 3.949110e-01 1.514767e-01 1.832596e+00 3.027814e-01 8.374032e-01
8.241091e-01 1.000001e-01 3.326548e-01 4.030813e-01 1.494618e-01 1.831299e+00 3.006121e-01 8.413189e-01
8.268570e-01 1.000001e-01 3.350642e-01 4.113636e-01 1.474159e-01 1.830039e+00 2.984505e-01 8.452011e-01
8.296223e-01 1.000001e-01 3.374998e-01 4.197585e-01 1.453390e-01 1.828813e+00 2.962967e-01 8.490496e-01
8.324053e-01 1.000001e-01 3.399621e-01 4.282669e-01 1.432310e-01 1.827622e+00 2.941506e-01 8.528644e-01
8.352065e-01 1.000001e-01 3.424514e-01 4.368894e-01 1.410919e-01 1.826465e+00 2.920125e-01 8.566457e-01
8.380265e-01 1.000001e-01 3.449680e-01 4.456269e-01 1.389216e-01 1.825341e+00 2.898822e-01 8.603933e-01
8.408657e-01 1.000001e-01 3.475122e-01 4.544802e-01 1.367200e-01 1.824250e+00 2.877599e-01 8.641074e-01
8.437246e-01 1.000001e-01 3.500844e-01 4.634500e-01 1.344870e-01 1.823190e+00 2.856457e-01 8.677878e-01
8.466035e-01 1.000001e-01 3.526848e-01 4.725369e-01 1.322227e-01 1.822162e+00 2.835395e-01 8.714347e-01
8.495031e-01 1.000001e-01 3.553138e-01 4.817420e-01 1.299269e-01 1.821165e+00 2.814415e-01 8.750480e-01
8.524237e-01 1.000001e-01 3.579718e-01 4.910657e-01 1.275995e-01 1.820197e+00 2.793518e-01 8.786278e-01
8.553657e-01 1.000001e-01 3.606590e-01 5.005091e-01 1.252404e-01 1.819260e+00 2.772704e-01 8.821741e-01
8.583298e-01 1.000001e-01 3.633759e-01 5.100727e-01 1.228496e-01 1.818351e+00 2.751974e-01 8.856870e-01
8.613163e-01 1.000001e-01 3.661226e-01 5.197573e-01 1.204271e-01 1.817470e+00 2.731328e-01 8.891665e-01
8.643257e-01 1.000001e-01 3.688995e-01 5.295638e-01 1.179726e-01 1.816618e+00 2.710768e-01 8.926127e-01
8.673584e-01 1.000001e-01 3.717070e-01 5.394929e-01 1.154861e-01 1.815792e+00 2.690293e-01 8.960256e-01
8.704149e-01 1.000001e-01 3.745454e-01 5.495453e-01 1.129675e-01 1.814993e+00 2.669905e-01 8.994054e-01
8.734957e-01 1.000001e-01 3.774150e-01 5.597218e-01 1.104168e-01 1.814221e+00 2.649605e-01 9.027520e-01
8.766012e-01 1.000001e-01 3.803161e-01 5.700232e-01 1.078337e-01 1.813474e+00 2.629394e-01 9.060656e-01
8.797318e-01 1.000001e-01 3.832491e-01 5.804502e-01 1.052183e-01 1.812752e+00 2.609271e-01 9.093463e-01
8.828880e-01 1.000001e-01 3.862143e-01 5.910035e-01 1.025705e-01 1.812055e+00 2.589238e-01 9.125941e-01
8.860703e-01 1.000001e-01 3.892119e-01 6.016841e-01 9.989005e-02 1.811381e+00 2.569296e-01 9.158092e-01
8.892791e-01 1.000001e-01 3.922424e-01 6.124925e-01 9.717694e-02 1.810732e+00 2.549446e-01 9.189916e-01
8.925148e-01 1.000001e-01 3.953061e-01 6.234296e-01 9.443105e-02 1.810105e+00 2.529687e-01 9.221415e-01
8.957779e-01 1.000001e-01 3.984032e-01 6.344962e-01 9.165228e-02 1.809501e+00 2.510022e-01 9.252589e-01
8.990689e-01 1.000001e-01 4.015341e-01 6.456929e-01 8.884050e-02 1.808919e+00 2.490450e-01 9.283441e-01
9.023881e-01 1.000001e-01 4.046992e-01 6.570206e-01 8.599562e-02 1.808358e+00 2.470973e-01 9.313971e-01
9.057360e-01 1.000001e-01 4.078987e-01 6.684800e-01 8.311751e-02 1.807819e+00 2.451591e-01 9.344180e-01
9.091130e-01 1.000001e-01 4.111329e-01 6.800719e-01 8.020606e-02 1.807301e+00 2.432305e-01 9.374070e-01
9.125197e-01 1.000001e-01 4.144022e-01 6.917970e-01 7.726115e-02 1.806803e+00 2.413116e-01 9.403643e-01
9.159563e-01 1.000001e-01 4.177069e-01 7.036561e-01 7.428267e-02 1.806324e+00 2.394025e-01 9.432899e-01
9.194234e-01 1.000001e-01 4.210474e-01 7.156500e-01 7.127050e-02 1.805865e+00 2.375032e-01 9.461840e-01
9.229213e-01 1.000001e-01 4.244238e-01 7.277794e-01 6.822451e-02 1.805425e+00 2.356137e-01 9.490468e-01
9.264505e-01 1.000001e-01 4.278366e-01 7.400451e-01 6.514457e-02 1.805004e+00 2.337343e-01 9.518785e-01
9.300115e-01 1.000001e-01 4.312861e-01 7.524478e-01 6.203057e-02 1.804600e+00 2.318648e-01 9.546792e-01
9.336045e-01 1.000001e-01 4.347726e-01 7.649883e-01 5.888237e-02 1.804215e+00 2.300055e-01 9.574490e-01
9.372301e-01 1.000001e-01 4.382963e-01 7.776674e-01 5.569984e-02 1.803846e+00 2.281563e-01 9.601882e-01
9.408887e-01 1.000001e-01 4.418577e-01 7.904859e-01 5.248286e-02 1.803495e+00 2.263174e-01 9.628969e-01
9.445807e-01 1.000001e-01 4.454569e-01 8.034444e-01 4.923130e-02 1.803160e+00 2.244888e-01 9.655753e-01
9.483065e-01 1.000001e-01 4.490944e-01 8.165438e-01 4.594501e-02 1.802841e+00 2.226705e-01 9.682235e-01
9.520664e-01 1.000001e-01 4.527704e-01 8.297848e-01 4.262386e-02 1.802538e+00 2.208627e-01 9.708419e-01
9.558610e-01 1.000001e-01 4.564853e-01 8.431682e-01 3.926772e-02 1.802250e+00 2.190653e-01 9.734305e-01
9.596906e-01 1.000001e-01 4.602393e-01 8.566947e-01 3.587645e-02 1.801977e+00 2.172784e-01 9.759895e-01
9.635556e-01 1.000001e-01 4.640328e-01 8.703651e-01 3.244991e-02 1.801719e+00 2.155022e-01 9.785192e-01
9.674565e-01 1.000001e-01 4.678661e-01 8.841801e-01 2.898795e-02 1.801476e+00 2.137365e-01 9.810198e-01
9.713935e-01 1.000001e-01 4.717394e-01 8.981406e-01 2.549044e-02 1.801246e+00 2.119816e-01 9.834914e-01
9.753672e-01 1.000001e-01 4.756531e-01 9.122473e-01 2.195723e-02 1.801030e+00 2.102374e-01 9.859342e-01
9.793779e-01 1.000001e-01 4.796075e-01 9.265009e-01 1.838818e-02 1.800827e+00 2.085040e-01 9.883486e-01
9.834259e-01 1.000001e-01 4.836028e-01 9.409022e-01 1.478314e-02 1.800637e+00 2.067814e-01 9.907346e-01
9.875118e-01 1.000001e-01 4.876394e-01 9.554520e-01 1.114195e-02 1.800459e+00 2.050697e-01 9.930926e-01
9.916358e-01 1.000001e-01 4.917176e-01 9.701510e-01 7.464481e-03 1.800294e+00 2.033689e-01 9.954226e-01
9.957984e-01 1.000001e-01 4.958377e-01 9.850000e-01 3.750572e-03 1.800141e+00 2.016791e-01 9.977250e-01
9.999999e-01 1.000001e-01 4.999999e-01 9.999997e-01 7.499999e-08 1.800000e+00 2.000002e-01 1.000000e+00


==> graphics/H=0.2.dat <==
D H B R Fs x y T
5.372283e-01 2.000001e-01 2.000001e-01 1.000000e-21 2.000001e-01 2.372280e+00 9.999998e-01 1.190231e-07
5.419772e-01 2.000001e-01 2.016294e-01 1.269014e-07 2.024401e-01 2.350536e+00 9.919193e-01 5.983361e-03
5.466624e-01 2.000001e-01 2.032345e-01 1.015181e-06 2.048353e-01 2.329455e+00 9.840852e-01 1.197091e-02
5.512848e-01 2.000001e-01 2.048160e-01 3.426202e-06 2.071857e-01 2.309010e+00 9.764867e-01 1.796268e-02
5.558452e-01 2.000001e-01 2.063743e-01 8.121326e-06 2.094911e-01 2.289175e+00 9.691132e-01 2.395856e-02
5.603444e-01 2.000001e-01 2.079100e-01 1.586192e-05 2.117514e-01 2.269926e+00 9.619550e-01 2.995846e-02
5.647834e-01 2.000001e-01 2.094236e-01 2.740934e-05 2.139667e-01 2.251239e+00 9.550026e-01 3.596227e-02
5.691629e-01 2.000001e-01 2.109155e-01 4.352496e-05 2.161368e-01 2.233093e+00 9.482472e-01 4.196987e-02
5.734838e-01 2.000001e-01 2.123863e-01 6.497013e-05 2.182618e-01 2.215468e+00 9.416805e-01 4.798114e-02
5.777470e-01 2.000001e-01 2.138365e-01 9.250622e-05 2.203417e-01 2.198343e+00 9.352943e-01 5.399595e-02
5.819531e-01 2.000001e-01 2.152665e-01 1.268946e-04 2.223765e-01 2.181699e+00 9.290813e-01 6.001418e-02
5.861030e-01 2.000001e-01 2.166768e-01 1.688966e-04 2.243662e-01 2.165520e+00 9.230341e-01 6.603570e-02
5.901976e-01 2.000001e-01 2.180679e-01 2.192736e-04 2.263109e-01 2.149788e+00 9.171459e-01 7.206035e-02
5.942376e-01 2.000001e-01 2.194402e-01 2.787870e-04 2.282107e-01 2.134487e+00 9.114102e-01 7.808800e-02
5.982237e-01 2.000001e-01 2.207943e-01 3.481982e-04 2.300657e-01 2.119601e+00 9.058208e-01 8.411849e-02
6.021568e-01 2.000001e-01 2.221305e-01 4.282684e-04 2.318759e-01 2.105117e+00 9.003718e-01 9.015168e-02
6.060377e-01 2.000001e-01 2.234494e-01 5.197591e-04 2.336415e-01 2.091020e+00 8.950576e-01 9.618740e-02
6.098670e-01 2.000001e-01 2.247513e-01 6.234316e-04 2.353626e-01 2.077298e+00 8.898727e-01 1.022255e-01
6.136456e-01 2.000001e-01 2.260368e-01 7.400473e-04 2.370393e-01 2.063937e+00 8.848120e-01 1.082658e-01
6.173741e-01 2.000001e-01 2.273062e-01 8.703675e-04 2.386719e-01 2.050925e+00 8.798707e-01 1.143082e-01
6.210533e-01 2.000001e-01 2.285600e-01 1.015154e-03 2.402604e-01 2.038251e+00 8.750440e-01 1.203524e-01
6.246840e-01 2.000001e-01 2.297986e-01 1.175167e-03 2.418050e-01 2.025904e+00 8.703275e-01 1.263983e-01
6.282669e-01 2.000001e-01 2.310225e-01 1.351169e-03 2.433059e-01 2.013873e+00 8.657169e-01 1.324457e-01
6.318027e-01 2.000001e-01 2.322320e-01 1.543921e-03 2.447632e-01 2.002149e+00 8.612080e-01 1.384944e-01
6.352920e-01 2.000001e-01 2.334276e-01 1.754185e-03 2.461773e-01 1.990721e+00 8.567969e-01 1.445443e-01
6.387356e-01 2.000001e-01 2.346097e-01 1.982721e-03 2.475482e-01 1.979581e+00 8.524800e-01 1.505951e-01
6.421343e-01 2.000001e-01 2.357787e-01 2.230291e-03 2.488761e-01 1.968719e+00 8.482534e-01 1.566466e-01
6.454885e-01 2.000001e-01 2.369349e-01 2.497657e-03 2.501614e-01 1.958127e+00 8.441139e-01 1.626988e-01
6.487992e-01 2.000001e-01 2.380789e-01 2.785579e-03 2.514041e-01 1.947797e+00 8.400580e-01 1.687512e-01
6.520668e-01 2.000001e-01 2.392109e-01 3.094820e-03 2.526046e-01 1.937722e+00 8.360826e-01 1.748039e-01
6.552922e-01 2.000001e-01 2.403313e-01 3.426140e-03 2.537630e-01 1.927893e+00 8.321847e-01 1.808564e-01
6.584759e-01 2.000001e-01 2.414407e-01 3.780301e-03 2.548796e-01 1.918303e+00 8.283612e-01 1.869087e-01
6.616186e-01 2.000001e-01 2.425392e-01 4.158065e-03 2.559545e-01 1.908946e+00 8.246093e-01 1.929606e-01
6.647210e-01 2.000001e-01 2.436273e-01 4.560192e-03 2.569882e-01 1.899815e+00 8.209264e-01 1.990117e-01
6.677836e-01 2.000001e-01 2.447053e-01 4.987444e-03 2.579807e-01 1.890903e+00 8.173097e-01 2.050620e-01
6.708072e-01 2.000001e-01 2.457737e-01 5.440582e-03 2.589323e-01 1.882205e+00 8.137569e-01 2.111111e-01
6.737923e-01 2.000001e-01 2.468328e-01 5.920368e-03 2.598433e-01 1.873714e+00 8.102653e-01 2.171589e-01
6.767396e-01 2.000001e-01 2.478829e-01 6.427564e-03 2.607139e-01 1.865425e+00 8.068329e-01 2.232051e-01
6.796497e-01 2.000001e-01 2.489244e-01 6.962929e-03 2.615444e-01 1.857332e+00 8.034571e-01 2.292495e-01
6.825232e-01 2.000001e-01 2.499576e-01 7.527227e-03 2.623350e-01 1.849430e+00 8.001360e-01 2.352919e-01
6.853607e-01 2.000001e-01 2.509829e-01 8.121217e-03 2.630860e-01 1.841714e+00 7.968674e-01 2.413320e-01
6.881628e-01 2.000001e-01 2.520006e-01 8.745662e-03 2.637976e-01 1.834180e+00 7.936493e-01 2.473697e-01
6.909301e-01 2.000001e-01 2.530110e-01 9.401324e-03 2.644701e-01 1.826821e+00 7.904797e-01 2.534046e-01
6.936631e-01 2.000001e-01 2.540145e-01 1.008896e-02 2.651038e-01 1.819635e+00 7.873567e-01 2.594366e-01
6.963625e-01 2.000001e-01 2.550115e-01 1.080934e-02 2.656988e-01 1.812616e+00 7.842786e-01 2.654654e-01
6.990289e-01 2.000001e-01 2.560022e-01 1.156322e-02 2.662555e-01 1.805760e+00 7.812436e-01 2.714907e-01
7.016627e-01 2.000001e-01 2.569869e-01 1.235135e-02 2.667741e-01 1.799063e+00 7.782501e-01 2.775124e-01
7.042646e-01 2.000001e-01 2.579660e-01 1.317451e-02 2.672549e-01 1.792522e+00 7.752962e-01 2.835301e-01
7.068351e-01 2.000001e-01 2.589398e-01 1.403346e-02 2.676981e-01 1.786131e+00 7.723806e-01 2.895437e-01
7.093748e-01 2.000001e-01 2.599086e-01 1.492895e-02 2.681039e-01 1.779889e+00 7.695016e-01 2.955529e-01
7.118843e-01 2.000001e-01 2.608727e-01 1.586175e-02 2.684727e-01 1.773790e+00 7.666578e-01 3.015574e-01
7.143639e-01 2.000001e-01 2.618324e-01 1.683261e-02 2.688047e-01 1.767832e+00 7.638477e-01 3.075571e-01
7.168144e-01 2.000001e-01 2.627880e-01 1.784231e-02 2.691001e-01 1.762012e+00 7.610701e-01 3.135515e-01
7.192362e-01 2.000001e-01 2.637398e-01 1.889159e-02 2.693593e-01 1.756325e+00 7.583234e-01 3.195405e-01
7.216299e-01 2.000001e-01 2.646881e-01 1.998123e-02 2.695823e-01 1.750770e+00 7.556064e-01 3.255239e-01
7.239960e-01 2.000001e-01 2.656333e-01 2.111198e-02 2.697696e-01 1.745342e+00 7.529180e-01 3.315013e-01
7.263350e-01 2.000001e-01 2.665755e-01 2.228461e-02 2.699213e-01 1.740040e+00 7.502568e-01 3.374726e-01
7.286474e-01 2.000001e-01 2.675151e-01 2.349987e-02 2.700377e-01 1.734860e+00 7.476216e-01 3.434374e-01
7.309337e-01 2.000001e-01 2.684523e-01 2.475853e-02 2.701190e-01 1.729799e+00 7.450114e-01 3.493955e-01
7.331945e-01 2.000001e-01 2.693875e-01 2.606135e-02 2.701656e-01 1.724855e+00 7.424251e-01 3.553467e-01
7.354302e-01 2.000001e-01 2.703210e-01 2.740909e-02 2.701775e-01 1.720026e+00 7.398615e-01 3.612906e-01
7.376414e-01 2.000001e-01 2.712529e-01 2.880252e-02 2.701551e-01 1.715308e+00 7.373196e-01 3.672270e-01
7.398285e-01 2.000001e-01 2.721836e-01 3.024238e-02 2.700986e-01 1.710699e+00 7.347984e-01 3.731557e-01
7.419920e-01 2.000001e-01 2.731133e-01 3.172945e-02 2.700082e-01 1.706198e+00 7.322970e-01 3.790764e-01
7.441324e-01 2.000001e-01 2.740424e-01 3.326449e-02 2.698842e-01 1.701801e+00 7.298143e-01 3.849888e-01
7.462503e-01 2.000001e-01 2.749710e-01 3.484825e-02 2.697269e-01 1.697507e+00 7.273496e-01 3.908926e-01
7.483459e-01 2.000001e-01 2.758995e-01 3.648150e-02 2.695363e-01 1.693314e+00 7.249017e-01 3.967876e-01
7.504200e-01 2.000001e-01 2.768282e-01 3.816500e-02 2.693128e-01 1.689218e+00 7.224700e-01 4.026735e-01
7.524728e-01 2.000001e-01 2.777572e-01 3.989952e-02 2.690566e-01 1.685219e+00 7.200536e-01 4.085501e-01
7.545049e-01 2.000001e-01 2.786868e-01 4.168580e-02 2.687678e-01 1.681315e+00 7.176516e-01 4.144170e-01
7.565168e-01 2.000001e-01 2.796174e-01 4.352462e-02 2.684468e-01 1.677502e+00 7.152633e-01 4.202740e-01
7.585089e-01 2.000001e-01 2.805491e-01 4.541674e-02 2.680937e-01 1.673781e+00 7.128879e-01 4.261209e-01
7.604816e-01 2.000001e-01 2.814822e-01 4.736291e-02 2.677088e-01 1.670148e+00 7.105247e-01 4.319573e-01
7.624355e-01 2.000001e-01 2.824170e-01 4.936390e-02 2.672923e-01 1.666602e+00 7.081728e-01 4.377829e-01
7.643709e-01 2.000001e-01 2.833537e-01 5.142047e-02 2.668443e-01 1.663142e+00 7.058317e-01 4.435976e-01
7.662884e-01 2.000001e-01 2.842926e-01 5.353338e-02 2.663651e-01 1.659766e+00 7.035007e-01 4.494010e-01
7.681883e-01 2.000001e-01 2.852340e-01 5.570339e-02 2.658548e-01 1.656471e+00 7.011790e-01 4.551929e-01
7.700711e-01 2.000001e-01 2.861780e-01 5.793127e-02 2.653138e-01 1.653257e+00 6.988660e-01 4.609729e-01
7.719373e-01 2.000001e-01 2.871249e-01 6.021777e-02 2.647421e-01 1.650123e+00 6.965612e-01 4.667409e-01
7.737873e-01 2.000001e-01 2.880750e-01 6.256365e-02 2.641400e-01 1.647065e+00 6.942639e-01 4.724965e-01
7.756215e-01 2.000001e-01 2.890285e-01 6.496969e-02 2.635076e-01 1.644084e+00 6.919735e-01 4.782394e-01
7.774404e-01 2.000001e-01 2.899857e-01 6.743663e-02 2.628452e-01 1.641178e+00 6.896895e-01 4.839694e-01
7.792443e-01 2.000001e-01 2.909468e-01 6.996525e-02 2.621529e-01 1.638345e+00 6.874112e-01 4.896861e-01
7.810338e-01 2.000001e-01 2.919120e-01 7.255630e-02 2.614310e-01 1.635584e+00 6.851382e-01 4.953894e-01
7.828092e-01 2.000001e-01 2.928816e-01 7.521053e-02 2.606795e-01 1.632894e+00 6.828700e-01 5.010790e-01
7.845710e-01 2.000001e-01 2.938559e-01 7.792873e-02 2.598987e-01 1.630274e+00 6.806060e-01 5.067544e-01
7.863195e-01 2.000001e-01 2.948350e-01 8.071164e-02 2.590887e-01 1.627721e+00 6.783458e-01 5.124156e-01
7.880553e-01 2.000001e-01 2.958192e-01 8.356003e-02 2.582498e-01 1.625236e+00 6.760888e-01 5.180622e-01
7.897788e-01 2.000001e-01 2.968088e-01 8.647465e-02 2.573820e-01 1.622817e+00 6.738346e-01 5.236938e-01
7.914902e-01 2.000001e-01 2.978040e-01 8.945628e-02 2.564856e-01 1.620462e+00 6.715828e-01 5.293104e-01
7.931902e-01 2.000001e-01 2.988051e-01 9.250566e-02 2.555606e-01 1.618172e+00 6.693329e-01 5.349115e-01
7.948790e-01 2.000001e-01 2.998122e-01 9.562357e-02 2.546074e-01 1.615943e+00 6.670845e-01 5.404968e-01
7.965571e-01 2.000001e-01 3.008256e-01 9.881077e-02 2.536259e-01 1.613777e+00 6.648372e-01 5.460662e-01
7.982249e-01 2.000001e-01 3.018456e-01 1.020680e-01 2.526164e-01 1.611671e+00 6.625906e-01 5.516193e-01
7.998828e-01 2.000001e-01 3.028724e-01 1.053961e-01 2.515790e-01 1.609624e+00 6.603444e-01 5.571559e-01
8.015312e-01 2.000001e-01 3.039062e-01 1.087957e-01 2.505139e-01 1.607636e+00 6.580981e-01 5.626756e-01
8.031706e-01 2.000001e-01 3.049472e-01 1.122676e-01 2.494211e-01 1.605705e+00 6.558514e-01 5.681783e-01
8.048013e-01 2.000001e-01 3.059958e-01 1.158126e-01 2.483009e-01 1.603831e+00 6.536039e-01 5.736635e-01
8.064237e-01 2.000001e-01 3.070521e-01 1.194315e-01 2.471534e-01 1.602013e+00 6.513554e-01 5.791311e-01
8.080383e-01 2.000001e-01 3.081164e-01 1.231250e-01 2.459786e-01 1.600250e+00 6.491055e-01 5.845808e-01
8.096455e-01 2.000001e-01 3.091890e-01 1.268939e-01 2.447768e-01 1.598540e+00 6.468538e-01 5.900123e-01
8.112455e-01 2.000001e-01 3.102700e-01 1.307389e-01 2.435480e-01 1.596884e+00 6.446001e-01 5.954252e-01
8.128390e-01 2.000001e-01 3.113597e-01 1.346608e-01 2.422924e-01 1.595280e+00 6.423442e-01 6.008195e-01
8.144262e-01 2.000001e-01 3.124583e-01 1.386604e-01 2.410101e-01 1.593727e+00 6.400856e-01 6.061946e-01
8.160075e-01 2.000001e-01 3.135661e-01 1.427384e-01 2.397013e-01 1.592225e+00 6.378242e-01 6.115505e-01
8.175834e-01 2.000001e-01 3.146834e-01 1.468956e-01 2.383659e-01 1.590773e+00 6.355597e-01 6.168868e-01
8.191542e-01 2.000001e-01 3.158103e-01 1.511327e-01 2.370041e-01 1.589370e+00 6.332918e-01 6.222033e-01
8.207204e-01 2.000001e-01 3.169471e-01 1.554505e-01 2.356161e-01 1.588016e+00 6.310203e-01 6.274996e-01
8.222823e-01 2.000001e-01 3.180941e-01 1.598498e-01 2.342019e-01 1.586709e+00 6.287450e-01 6.327756e-01
8.238404e-01 2.000001e-01 3.192514e-01 1.643313e-01 2.327617e-01 1.585449e+00 6.264657e-01 6.380309e-01
8.253951e-01 2.000001e-01 3.204194e-01 1.688958e-01 2.312955e-01 1.584235e+00 6.241821e-01 6.432653e-01
8.269466e-01 2.000001e-01 3.215983e-01 1.735440e-01 2.298034e-01 1.583066e+00 6.218940e-01 6.484785e-01
8.284956e-01 2.000001e-01 3.227883e-01 1.782768e-01 2.282855e-01 1.581943e+00 6.196013e-01 6.536703e-01
8.300422e-01 2.000001e-01 3.239897e-01 1.830948e-01 2.267420e-01 1.580863e+00 6.173037e-01 6.588403e-01
8.315870e-01 2.000001e-01 3.252027e-01 1.879989e-01 2.251728e-01 1.579828e+00 6.150012e-01 6.639883e-01
8.331304e-01 2.000001e-01 3.264276e-01 1.929898e-01 2.235781e-01 1.578835e+00 6.126935e-01 6.691142e-01
8.346727e-01 2.000001e-01 3.276646e-01 1.980682e-01 2.219579e-01 1.577884e+00 6.103805e-01 6.742175e-01
8.362143e-01 2.000001e-01 3.289139e-01 2.032349e-01 2.203123e-01 1.576975e+00 6.080620e-01 6.792981e-01
8.377556e-01 2.000001e-01 3.301759e-01 2.084907e-01 2.186415e-01 1.576107e+00 6.057379e-01 6.843557e-01
8.392971e-01 2.000001e-01 3.314508e-01 2.138364e-01 2.169454e-01 1.575280e+00 6.034080e-01 6.893900e-01
8.408391e-01 2.000001e-01 3.327388e-01 2.192726e-01 2.152241e-01 1.574492e+00 6.010723e-01 6.944008e-01
8.423821e-01 2.000001e-01 3.340401e-01 2.248003e-01 2.134776e-01 1.573744e+00 5.987307e-01 6.993878e-01
8.439264e-01 2.000001e-01 3.353551e-01 2.304200e-01 2.117062e-01 1.573034e+00 5.963829e-01 7.043508e-01
8.454724e-01 2.000001e-01 3.366840e-01 2.361327e-01 2.099097e-01 1.572363e+00 5.940290e-01 7.092896e-01
8.470205e-01 2.000001e-01 3.380270e-01 2.419389e-01 2.080882e-01 1.571729e+00 5.916688e-01 7.142039e-01
8.485713e-01 2.000001e-01 3.393845e-01 2.478396e-01 2.062419e-01 1.571133e+00 5.893023e-01 7.190934e-01
8.501249e-01 2.000001e-01 3.407566e-01 2.538355e-01 2.043707e-01 1.570573e+00 5.869294e-01 7.239579e-01
8.516819e-01 2.000001e-01 3.421437e-01 2.599273e-01 2.024747e-01 1.570049e+00 5.845500e-01 7.287973e-01
8.532427e-01 2.000001e-01 3.435459e-01 2.661158e-01 2.005539e-01 1.569561e+00 5.821640e-01 7.336111e-01
8.548076e-01 2.000001e-01 3.449636e-01 2.724017e-01 1.986083e-01 1.569107e+00 5.797715e-01 7.383993e-01
8.563770e-01 2.000001e-01 3.463970e-01 2.787859e-01 1.966381e-01 1.568689e+00 5.773723e-01 7.431616e-01
8.579515e-01 2.000001e-01 3.478465e-01 2.852690e-01 1.946432e-01 1.568304e+00 5.749665e-01 7.478977e-01
8.595313e-01 2.000001e-01 3.493122e-01 2.918519e-01 1.926236e-01 1.567954e+00 5.725539e-01 7.526074e-01
8.611170e-01 2.000001e-01 3.507944e-01 2.985353e-01 1.905794e-01 1.567636e+00 5.701347e-01 7.572906e-01
8.627088e-01 2.000001e-01 3.522935e-01 3.053199e-01 1.885106e-01 1.567351e+00 5.677087e-01 7.619470e-01
8.643072e-01 2.000001e-01 3.538096e-01 3.122065e-01 1.864172e-01 1.567098e+00 5.652760e-01 7.665763e-01
8.659127e-01 2.000001e-01 3.553431e-01 3.191960e-01 1.842992e-01 1.566877e+00 5.628366e-01 7.711784e-01
8.675256e-01 2.000001e-01 3.568942e-01 3.262890e-01 1.821567e-01 1.566688e+00 5.603904e-01 7.757531e-01
8.691464e-01 2.000001e-01 3.584632e-01 3.334863e-01 1.799897e-01 1.566529e+00 5.579375e-01 7.803001e-01
8.707754e-01 2.000001e-01 3.600504e-01 3.407886e-01 1.777981e-01 1.566401e+00 5.554780e-01 7.848193e-01
8.724131e-01 2.000001e-01 3.616561e-01 3.481968e-01 1.755819e-01 1.566302e+00 5.530118e-01 7.893104e-01
8.740600e-01 2.000001e-01 3.632805e-01 3.557116e-01 1.733413e-01 1.566234e+00 5.505389e-01 7.937732e-01
8.757163e-01 2.000001e-01 3.649240e-01 3.633337e-01 1.710761e-01 1.566194e+00 5.480595e-01 7.982077e-01
8.773826e-01 2.000001e-01 3.665868e-01 3.710640e-01 1.687863e-01 1.566183e+00 5.455736e-01 8.026135e-01
8.790593e-01 2.000001e-01 3.682692e-01 3.789031e-01 1.664720e-01 1.566201e+00 5.430812e-01 8.069905e-01
8.807467e-01 2.000001e-01 3.699715e-01 3.868519e-01 1.641332e-01 1.566247e+00 5.405823e-01 8.113385e-01
8.824454e-01 2.000001e-01 3.716940e-01 3.949110e-01 1.617697e-01 1.566320e+00 5.380772e-01 8.156573e-01
8.841557e-01 2.000001e-01 3.734370e-01 4.030813e-01 1.593817e-01 1.566420e+00 5.355657e-01 8.199468e-01
8.858780e-01 2.000001e-01 3.752008e-01 4.113636e-01 1.569690e-01 1.566547e+00 5.330481e-01 8.242068e-01
8.876129e-01 2.000001e-01 3.769856e-01 4.197585e-01 1.545318e-01 1.566700e+00 5.305244e-01 8.284372e-01
8.893607e-01 2.000001e-01 3.787918e-01 4.282669e-01 1.520698e-01 1.566880e+00 5.279946e-01 8.326377e-01
8.911218e-01 2.000001e-01 3.806197e-01 4.368894e-01 1.495832e-01 1.567085e+00 5.254590e-01 8.368082e-01
8.928967e-01 2.000001e-01 3.824696e-01 4.456269e-01 1.470719e-01 1.567315e+00 5.229176e-01 8.409486e-01
8.946858e-01 2.000001e-01 3.843417e-01 4.544802e-01 1.445358e-01 1.567570e+00 5.203705e-01 8.450587e-01
8.964896e-01 2.000001e-01 3.862364e-01 4.634500e-01 1.419749e-01 1.567849e+00 5.178178e-01 8.491384e-01
8.983085e-01 2.000001e-01 3.881540e-01 4.725369e-01 1.393893e-01 1.568152e+00 5.152596e-01 8.531875e-01
9.001429e-01 2.000001e-01 3.900947e-01 4.817420e-01 1.367787e-01 1.568479e+00 5.126962e-01 8.572060e-01
9.019932e-01 2.000001e-01 3.920590e-01 4.910657e-01 1.341432e-01 1.568830e+00 5.101275e-01 8.611936e-01
9.038599e-01 2.000001e-01 3.940470e-01 5.005091e-01 1.314828e-01 1.569203e+00 5.075538e-01 8.651503e-01
9.057434e-01 2.000001e-01 3.960592e-01 5.100727e-01 1.287974e-01 1.569599e+00 5.049752e-01 8.690760e-01
9.076443e-01 2.000001e-01 3.980957e-01 5.197573e-01 1.260869e-01 1.570017e+00 5.023919e-01 8.729705e-01
9.095628e-01 2.000001e-01 4.001570e-01 5.295638e-01 1.233513e-01 1.570457e+00 4.998039e-01 8.768337e-01
9.114995e-01 2.000001e-01 4.022434e-01 5.394929e-01 1.205905e-01 1.570919e+00 4.972115e-01 8.806656e-01
9.134548e-01 2.000001e-01 4.043551e-01 5.495453e-01 1.178045e-01 1.571401e+00 4.946149e-01 8.844660e-01
9.154291e-01 2.000001e-01 4.064925e-01 5.597218e-01 1.149932e-01 1.571905e+00 4.920141e-01 8.882348e-01
9.174229e-01 2.000001e-01 4.086559e-01 5.700232e-01 1.121566e-01 1.572429e+00 4.894095e-01 8.919720e-01
9.194366e-01 2.000001e-01 4.108456e-01 5.804502e-01 1.092945e-01 1.572973e+00 4.868010e-01 8.956775e-01
9.214707e-01 2.000001e-01 4.130619e-01 5.910035e-01 1.064069e-01 1.573537e+00 4.841890e-01 8.993512e-01
9.235257e-01 2.000001e-01 4.153052e-01 6.016841e-01 1.034938e-01 1.574120e+00 4.815737e-01 9.029931e-01
9.256019e-01 2.000001e-01 4.175758e-01 6.124925e-01 1.005550e-01 1.574722e+00 4.789551e-01 9.066030e-01
9.276998e-01 2.000001e-01 4.198740e-01 6.234296e-01 9.759048e-02 1.575343e+00 4.763335e-01 9.101809e-01
9.298199e-01 2.000001e-01 4.222001e-01 6.344962e-01 9.460018e-02 1.575983e+00 4.737092e-01 9.137269e-01
9.319625e-01 2.000001e-01 4.245544e-01 6.456929e-01 9.158399e-02 1.576640e+00 4.710823e-01 9.172408e-01
9.341283e-01 2.000001e-01 4.269373e-01 6.570206e-01 8.854184e-02 1.577315e+00 4.684530e-01 9.207225e-01
9.363175e-01 2.000001e-01 4.293492e-01 6.684800e-01 8.547363e-02 1.578008e+00 4.658215e-01 9.241722e-01
9.385307e-01 2.000001e-01 4.317902e-01 6.800719e-01 8.237927e-02 1.578717e+00 4.631880e-01 9.275896e-01
9.407684e-01 2.000001e-01 4.342608e-01 6.917970e-01 7.925868e-02 1.579443e+00 4.605529e-01 9.309749e-01
9.430308e-01 2.000001e-01 4.367613e-01 7.036561e-01 7.611176e-02 1.580186e+00 4.579162e-01 9.343280e-01
9.453186e-01 2.000001e-01 4.392920e-01 7.156500e-01 7.293841e-02 1.580944e+00 4.552782e-01 9.376489e-01
9.476322e-01 2.000001e-01 4.418532e-01 7.277794e-01 6.973854e-02 1.581719e+00 4.526391e-01 9.409376e-01
9.499719e-01 2.000001e-01 4.444453e-01 7.400451e-01 6.651205e-02 1.582508e+00 4.499993e-01 9.441941e-01
9.523383e-01 2.000001e-01 4.470686e-01 7.524478e-01 6.325882e-02 1.583313e+00 4.473588e-01 9.474184e-01
9.547318e-01 2.000001e-01 4.497234e-01 7.649883e-01 5.997876e-02 1.584132e+00 4.447179e-01 9.506105e-01
9.571528e-01 2.000001e-01 4.524101e-01 7.776674e-01 5.667176e-02 1.584966e+00 4.420769e-01 9.537705e-01
9.596019e-01 2.000001e-01 4.551290e-01 7.904859e-01 5.333770e-02 1.585814e+00 4.394360e-01 9.568984e-01
9.620794e-01 2.000001e-01 4.578804e-01 8.034444e-01 4.997649e-02 1.586675e+00 4.367954e-01 9.599941e-01
9.645858e-01 2.000001e-01 4.606647e-01 8.165438e-01 4.658799e-02 1.587550e+00 4.341554e-01 9.630578e-01
9.671215e-01 2.000001e-01 4.634821e-01 8.297848e-01 4.317211e-02 1.588438e+00 4.315162e-01 9.660896e-01
9.696870e-01 2.000001e-01 4.663331e-01 8.431682e-01 3.972871e-02 1.589339e+00 4.288781e-01 9.690894e-01
9.722828e-01 2.000001e-01 4.692179e-01 8.566947e-01 3.625769e-02 1.590252e+00 4.262413e-01 9.720573e-01
9.749092e-01 2.000001e-01 4.721369e-01 8.703651e-01 3.275891e-02 1.591177e+00 4.236061e-01 9.749933e-01
9.775668e-01 2.000001e-01 4.750903e-01 8.841801e-01 2.923226e-02 1.592114e+00 4.209727e-01 9.778977e-01
9.802558e-01 2.000001e-01 4.780787e-01 8.981406e-01 2.567761e-02 1.593063e+00 4.183413e-01 9.807703e-01
9.829769e-01 2.000001e-01 4.811021e-01 9.122473e-01 2.209483e-02 1.594023e+00 4.157123e-01 9.836114e-01
9.857305e-01 2.000001e-01 4.841611e-01 9.265009e-01 1.848379e-02 1.594994e+00 4.130857e-01 9.864210e-01
9.885169e-01 2.000001e-01 4.872559e-01 9.409022e-01 1.484436e-02 1.595975e+00 4.104620e-01 9.891992e-01
9.913366e-01 2.000001e-01 4.903869e-01 9.554520e-01 1.117641e-02 1.596967e+00 4.078414e-01 9.919460e-01
9.941901e-01 2.000001e-01 4.935543e-01 9.701510e-01 7.479805e-03 1.597968e+00 4.052240e-01 9.946617e-01
9.970777e-01 2.000001e-01 4.967586e-01 9.850000e-01 3.754406e-03 1.598979e+00 4.026102e-01 9.973463e-01
9.999999e-01 2.000001e-01 4.999999e-01 9.999997e-01 7.499999e-08 1.600000e+00 4.000002e-01 9.999999e-01


==> graphics/H=0.3.dat <==
D H B R Fs x y T
7.076035e-01 3.000000e-01 3.000001e-01 1.000000e-21 3.000001e-01 1.717355e+00 9.999999e-01 1.107573e-07
7.112914e-01 3.000000e-01 3.011859e-01 1.269014e-07 3.017706e-01 1.706878e+00 9.960628e-01 5.569837e-03
7.149224e-01 3.000000e-01 3.023481e-01 1.015181e-06 3.034890e-01 1.696664e+00 9.922339e-01 1.114755e-02
7.184973e-01 3.000000e-01 3.034873e-01 3.426202e-06 3.051556e-01 1.686706e+00 9.885093e-01 1.673312e-02
7.220169e-01 3.000000e-01 3.046041e-01 8.121326e-06 3.067707e-01 1.676997e+00 9.848851e-01 2.232641e-02
7.254819e-01 3.000000e-01 3.056990e-01 1.586192e-05 3.083346e-01 1.667528e+00 9.813577e-01 2.792729e-02
7.288931e-01 3.000000e-01 3.067724e-01 2.740934e-05 3.098476e-01 1.658293e+00 9.779237e-01 3.353562e-02
7.322513e-01 3.000000e-01 3.078251e-01 4.352496e-05 3.113100e-01 1.649285e+00 9.745797e-01 3.915124e-02
7.355572e-01 3.000000e-01 3.088573e-01 6.497013e-05 3.127222e-01 1.640497e+00 9.713224e-01 4.477402e-02
7.388116e-01 3.000000e-01 3.098698e-01 9.250622e-05 3.140846e-01 1.631923e+00 9.681487e-01 5.040381e-02
7.420152e-01 3.000000e-01 3.108630e-01 1.268946e-04 3.153974e-01 1.623556e+00 9.650556e-01 5.604045e-02
7.451688e-01 3.000000e-01 3.118373e-01 1.688966e-04 3.166609e-01 1.615391e+00 9.620403e-01 6.168379e-02
7.482730e-01 3.000000e-01 3.127933e-01 2.192736e-04 3.178757e-01 1.607423e+00 9.591000e-01 6.733367e-02
7.513286e-01 3.000000e-01 3.137314e-01 2.787870e-04 3.190420e-01 1.599645e+00 9.562320e-01 7.298994e-02
7.543363e-01 3.000000e-01 3.146522e-01 3.481982e-04 3.201601e-01 1.592052e+00 9.534336e-01 7.865242e-02
7.572967e-01 3.000000e-01 3.155561e-01 4.282684e-04 3.212305e-01 1.584640e+00 9.507026e-01 8.432096e-02
7.602107e-01 3.000000e-01 3.164436e-01 5.197591e-04 3.222534e-01 1.577404e+00 9.480363e-01 8.999539e-02
7.630789e-01 3.000000e-01 3.173151e-01 6.234316e-04 3.232294e-01 1.570338e+00 9.454326e-01 9.567554e-02
7.659019e-01 3.000000e-01 3.181711e-01 7.400473e-04 3.241587e-01 1.563439e+00 9.428891e-01 1.013612e-01
7.686804e-01 3.000000e-01 3.190120e-01 8.703675e-04 3.250417e-01 1.556703e+00 9.404037e-01 1.070523e-01
7.714151e-01 3.000000e-01 3.198382e-01 1.015154e-03 3.258788e-01 1.550124e+00 9.379744e-01 1.127486e-01
7.741066e-01 3.000000e-01 3.206502e-01 1.175167e-03 3.266703e-01 1.543698e+00 9.355990e-01 1.184499e-01
7.767557e-01 3.000000e-01 3.214485e-01 1.351169e-03 3.274168e-01 1.537423e+00 9.332757e-01 1.241560e-01
7.793629e-01 3.000000e-01 3.222333e-01 1.543921e-03 3.281184e-01 1.531294e+00 9.310025e-01 1.298668e-01
7.819289e-01 3.000000e-01 3.230052e-01 1.754185e-03 3.287757e-01 1.525308e+00 9.287777e-01 1.355820e-01
7.844542e-01 3.000000e-01 3.237646e-01 1.982721e-03 3.293889e-01 1.519461e+00 9.265994e-01 1.413015e-01
7.869397e-01 3.000000e-01 3.245117e-01 2.230291e-03 3.299585e-01 1.513749e+00 9.244659e-01 1.470252e-01
7.893857e-01 3.000000e-01 3.252472e-01 2.497657e-03 3.304849e-01 1.508170e+00 9.223756e-01 1.527527e-01
7.917930e-01 3.000000e-01 3.259712e-01 2.785579e-03 3.309684e-01 1.502720e+00 9.203269e-01 1.584840e-01
7.941622e-01 3.000000e-01 3.266842e-01 3.094820e-03 3.314093e-01 1.497397e+00 9.183181e-01 1.642188e-01
7.964938e-01 3.000000e-01 3.273866e-01 3.426140e-03 3.318082e-01 1.492196e+00 9.163479e-01 1.699569e-01
7.987885e-01 3.000000e-01 3.280788e-01 3.780301e-03 3.321653e-01 1.487116e+00 9.144146e-01 1.756981e-01
8.010468e-01 3.000000e-01 3.287611e-01 4.158065e-03 3.324811e-01 1.482154e+00 9.125169e-01 1.814423e-01
8.032693e-01 3.000000e-01 3.294338e-01 4.560192e-03 3.327558e-01 1.477306e+00 9.106535e-01 1.871892e-01
8.054565e-01 3.000000e-01 3.300974e-01 4.987444e-03 3.329899e-01 1.472571e+00 9.088228e-01 1.929387e-01
8.076091e-01 3.000000e-01 3.307521e-01 5.440582e-03 3.331838e-01 1.467945e+00 9.070238e-01 1.986904e-01
8.097276e-01 3.000000e-01 3.313984e-01 5.920368e-03 3.333378e-01 1.463427e+00 9.052550e-01 2.044443e-01
8.118126e-01 3.000000e-01 3.320365e-01 6.427564e-03 3.334523e-01 1.459014e+00 9.035152e-01 2.102002e-01
8.138645e-01 3.000000e-01 3.326668e-01 6.962929e-03 3.335277e-01 1.454703e+00 9.018033e-01 2.159577e-01
8.158840e-01 3.000000e-01 3.332897e-01 7.527227e-03 3.335642e-01 1.450493e+00 9.001181e-01 2.217167e-01
8.178716e-01 3.000000e-01 3.339053e-01 8.121217e-03 3.335624e-01 1.446382e+00 8.984584e-01 2.274771e-01
8.198277e-01 3.000000e-01 3.345142e-01 8.745662e-03 3.335224e-01 1.442366e+00 8.968231e-01 2.332385e-01
8.217530e-01 3.000000e-01 3.351165e-01 9.401324e-03 3.334448e-01 1.438445e+00 8.952113e-01 2.390008e-01
8.236479e-01 3.000000e-01 3.357126e-01 1.008896e-02 3.333298e-01 1.434616e+00 8.936217e-01 2.447637e-01
8.255130e-01 3.000000e-01 3.363028e-01 1.080934e-02 3.331778e-01 1.430878e+00 8.920535e-01 2.505271e-01
8.273487e-01 3.000000e-01 3.368873e-01 1.156322e-02 3.329892e-01 1.427228e+00 8.905055e-01 2.562907e-01
8.291556e-01 3.000000e-01 3.374666e-01 1.235135e-02 3.327642e-01 1.423664e+00 8.889769e-01 2.620544e-01
8.309341e-01 3.000000e-01 3.380409e-01 1.317451e-02 3.325033e-01 1.420186e+00 8.874668e-01 2.678178e-01
8.326848e-01 3.000000e-01 3.386104e-01 1.403346e-02 3.322067e-01 1.416791e+00 8.859741e-01 2.735808e-01
8.344081e-01 3.000000e-01 3.391755e-01 1.492895e-02 3.318749e-01 1.413477e+00 8.844980e-01 2.793431e-01
8.361045e-01 3.000000e-01 3.397364e-01 1.586175e-02 3.315081e-01 1.410244e+00 8.830376e-01 2.851046e-01
8.377745e-01 3.000000e-01 3.402935e-01 1.683261e-02 3.311066e-01 1.407089e+00 8.815921e-01 2.908650e-01
8.394185e-01 3.000000e-01 3.408469e-01 1.784231e-02 3.306709e-01 1.404011e+00 8.801607e-01 2.966241e-01
8.410371e-01 3.000000e-01 3.413970e-01 1.889159e-02 3.302012e-01 1.401008e+00 8.787424e-01 3.023816e-01
8.426307e-01 3.000000e-01 3.419440e-01 1.998123e-02 3.296978e-01 1.398080e+00 8.773367e-01 3.081374e-01
8.441997e-01 3.000000e-01 3.424883e-01 2.111198e-02 3.291611e-01 1.395224e+00 8.759426e-01 3.138912e-01
8.457445e-01 3.000000e-01 3.430299e-01 2.228461e-02 3.285914e-01 1.392440e+00 8.745594e-01 3.196427e-01
8.472658e-01 3.000000e-01 3.435693e-01 2.349987e-02 3.279890e-01 1.389726e+00 8.731864e-01 3.253919e-01
8.487638e-01 3.000000e-01 3.441066e-01 2.475853e-02 3.273541e-01 1.387080e+00 8.718229e-01 3.311383e-01
8.502390e-01 3.000000e-01 3.446422e-01 2.606135e-02 3.266871e-01 1.384502e+00 8.704682e-01 3.368819e-01
8.516919e-01 3.000000e-01 3.451762e-01 2.740909e-02 3.259884e-01 1.381991e+00 8.691215e-01 3.426223e-01
8.531228e-01 3.000000e-01 3.457089e-01 2.880252e-02 3.252581e-01 1.379544e+00 8.677822e-01 3.483593e-01
8.545323e-01 3.000000e-01 3.462405e-01 3.024238e-02 3.244966e-01 1.377162e+00 8.664498e-01 3.540928e-01
8.559207e-01 3.000000e-01 3.467714e-01 3.172945e-02 3.237042e-01 1.374842e+00 8.651234e-01 3.598224e-01
8.572885e-01 3.000000e-01 3.473016e-01 3.326449e-02 3.228812e-01 1.372584e+00 8.638025e-01 3.655479e-01
8.586360e-01 3.000000e-01 3.478316e-01 3.484825e-02 3.220278e-01 1.370387e+00 8.624866e-01 3.712692e-01
8.599636e-01 3.000000e-01 3.483614e-01 3.648150e-02 3.211443e-01 1.368250e+00 8.611749e-01 3.769859e-01
8.612719e-01 3.000000e-01 3.488913e-01 3.816500e-02 3.202310e-01 1.366172e+00 8.598669e-01 3.826978e-01
8.625612e-01 3.000000e-01 3.494215e-01 3.989952e-02 3.192881e-01 1.364151e+00 8.585620e-01 3.884047e-01
8.638318e-01 3.000000e-01 3.499523e-01 4.168580e-02 3.183160e-01 1.362187e+00 8.572597e-01 3.941064e-01
8.650842e-01 3.000000e-01 3.504839e-01 4.352462e-02 3.173149e-01 1.360279e+00 8.559595e-01 3.998026e-01
8.663188e-01 3.000000e-01 3.510165e-01 4.541674e-02 3.162851e-01 1.358426e+00 8.546607e-01 4.054931e-01
8.675359e-01 3.000000e-01 3.515503e-01 4.736291e-02 3.152267e-01 1.356627e+00 8.533629e-01 4.111776e-01
8.687360e-01 3.000000e-01 3.520856e-01 4.936390e-02 3.141402e-01 1.354881e+00 8.520656e-01 4.168559e-01
8.699194e-01 3.000000e-01 3.526225e-01 5.142047e-02 3.130256e-01 1.353188e+00 8.507682e-01 4.225278e-01
8.710865e-01 3.000000e-01 3.531613e-01 5.353338e-02 3.118833e-01 1.351546e+00 8.494703e-01 4.281930e-01
8.722377e-01 3.000000e-01 3.537022e-01 5.570339e-02 3.107135e-01 1.349956e+00 8.481714e-01 4.338512e-01
8.733734e-01 3.000000e-01 3.542453e-01 5.793127e-02 3.095164e-01 1.348415e+00 8.468709e-01 4.395023e-01
8.744939e-01 3.000000e-01 3.547909e-01 6.021777e-02 3.082924e-01 1.346923e+00 8.455686e-01 4.451460e-01
8.755996e-01 3.000000e-01 3.553392e-01 6.256365e-02 3.070415e-01 1.345480e+00 8.442638e-01 4.507820e-01
8.766908e-01 3.000000e-01 3.558904e-01 6.496969e-02 3.057640e-01 1.344085e+00 8.429562e-01 4.564101e-01
8.777680e-01 3.000000e-01 3.564448e-01 6.743663e-02 3.044602e-01 1.342737e+00 8.416453e-01 4.620301e-01
8.788315e-01 3.000000e-01 3.570024e-01 6.996525e-02 3.031303e-01 1.341435e+00 8.403307e-01 4.676417e-01
8.798816e-01 3.000000e-01 3.575635e-01 7.255630e-02 3.017744e-01 1.340179e+00 8.390120e-01 4.732446e-01
8.809187e-01 3.000000e-01 3.581283e-01 7.521053e-02 3.003929e-01 1.338969e+00 8.376887e-01 4.788387e-01
8.819432e-01 3.000000e-01 3.586970e-01 7.792873e-02 2.989859e-01 1.337802e+00 8.363606e-01 4.844236e-01
8.829554e-01 3.000000e-01 3.592698e-01 8.071164e-02 2.975535e-01 1.336680e+00 8.350272e-01 4.899992e-01
8.839556e-01 3.000000e-01 3.598469e-01 8.356003e-02 2.960961e-01 1.335601e+00 8.336880e-01 4.955651e-01
8.849442e-01 3.000000e-01 3.604285e-01 8.647465e-02 2.946138e-01 1.334564e+00 8.323428e-01 5.011212e-01
8.859216e-01 3.000000e-01 3.610147e-01 8.945628e-02 2.931069e-01 1.333570e+00 8.309912e-01 5.066671e-01
8.868881e-01 3.000000e-01 3.616058e-01 9.250566e-02 2.915754e-01 1.332617e+00 8.296328e-01 5.122027e-01
8.878440e-01 3.000000e-01 3.622020e-01 9.562357e-02 2.900196e-01 1.331705e+00 8.282673e-01 5.177277e-01
8.887896e-01 3.000000e-01 3.628034e-01 9.881077e-02 2.884396e-01 1.330833e+00 8.268942e-01 5.232418e-01
8.897254e-01 3.000000e-01 3.634103e-01 1.020680e-01 2.868358e-01 1.330002e+00 8.255134e-01 5.287448e-01
8.906516e-01 3.000000e-01 3.640227e-01 1.053961e-01 2.852081e-01 1.329209e+00 8.241244e-01 5.342364e-01
8.915686e-01 3.000000e-01 3.646410e-01 1.087957e-01 2.835568e-01 1.328456e+00 8.227270e-01 5.397164e-01
8.924767e-01 3.000000e-01 3.652654e-01 1.122676e-01 2.818822e-01 1.327741e+00 8.213208e-01 5.451846e-01
8.933762e-01 3.000000e-01 3.658959e-01 1.158126e-01 2.801842e-01 1.327064e+00 8.199055e-01 5.506406e-01
8.942675e-01 3.000000e-01 3.665328e-01 1.194315e-01 2.784631e-01 1.326424e+00 8.184808e-01 5.560843e-01
8.951509e-01 3.000000e-01 3.671762e-01 1.231250e-01 2.767191e-01 1.325821e+00 8.170465e-01 5.615153e-01
8.960267e-01 3.000000e-01 3.678265e-01 1.268939e-01 2.749523e-01 1.325255e+00 8.156021e-01 5.669335e-01
8.968953e-01 3.000000e-01 3.684836e-01 1.307389e-01 2.731629e-01 1.324725e+00 8.141475e-01 5.723386e-01
8.977569e-01 3.000000e-01 3.691479e-01 1.346608e-01 2.713510e-01 1.324230e+00 8.126824e-01 5.777303e-01
8.986120e-01 3.000000e-01 3.698196e-01 1.386604e-01 2.695167e-01 1.323771e+00 8.112065e-01 5.831084e-01
8.994607e-01 3.000000e-01 3.704987e-01 1.427384e-01 2.676603e-01 1.323346e+00 8.097196e-01 5.884725e-01
9.003035e-01 3.000000e-01 3.711855e-01 1.468956e-01 2.657817e-01 1.322956e+00 8.082213e-01 5.938226e-01
9.011407e-01 3.000000e-01 3.718802e-01 1.511327e-01 2.638813e-01 1.322600e+00 8.067115e-01 5.991583e-01
9.019726e-01 3.000000e-01 3.725830e-01 1.554505e-01 2.619591e-01 1.322278e+00 8.051898e-01 6.044794e-01
9.027994e-01 3.000000e-01 3.732940e-01 1.598498e-01 2.600152e-01 1.321988e+00 8.036562e-01 6.097855e-01
9.036216e-01 3.000000e-01 3.740135e-01 1.643313e-01 2.580497e-01 1.321732e+00 8.021102e-01 6.150766e-01
9.044394e-01 3.000000e-01 3.747416e-01 1.688958e-01 2.560629e-01 1.321508e+00 8.005517e-01 6.203522e-01
9.052532e-01 3.000000e-01 3.754785e-01 1.735440e-01 2.540547e-01 1.321316e+00 7.989805e-01 6.256123e-01
9.060633e-01 3.000000e-01 3.762245e-01 1.782768e-01 2.520254e-01 1.321156e+00 7.973964e-01 6.308564e-01
9.068699e-01 3.000000e-01 3.769796e-01 1.830948e-01 2.499750e-01 1.321028e+00 7.957991e-01 6.360844e-01
9.076735e-01 3.000000e-01 3.777442e-01 1.879989e-01 2.479036e-01 1.320931e+00 7.941884e-01 6.412960e-01
9.084743e-01 3.000000e-01 3.785183e-01 1.929898e-01 2.458114e-01 1.320864e+00 7.925642e-01 6.464909e-01
9.092727e-01 3.000000e-01 3.793021e-01 1.980682e-01 2.436984e-01 1.320828e+00 7.909263e-01 6.516690e-01
9.100689e-01 3.000000e-01 3.800960e-01 2.032349e-01 2.415648e-01 1.320822e+00 7.892744e-01 6.568299e-01
9.108633e-01 3.000000e-01 3.809000e-01 2.084907e-01 2.394107e-01 1.320846e+00 7.876084e-01 6.619734e-01
9.116562e-01 3.000000e-01 3.817143e-01 2.138364e-01 2.372361e-01 1.320900e+00 7.859282e-01 6.670993e-01
9.124479e-01 3.000000e-01 3.825392e-01 2.192726e-01 2.350411e-01 1.320982e+00 7.842334e-01 6.722072e-01
9.132388e-01 3.000000e-01 3.833748e-01 2.248003e-01 2.328258e-01 1.321094e+00 7.825241e-01 6.772971e-01
9.140290e-01 3.000000e-01 3.842214e-01 2.304200e-01 2.305903e-01 1.321234e+00 7.807999e-01 6.823685e-01
9.148191e-01 3.000000e-01 3.850791e-01 2.361327e-01 2.283348e-01 1.321403e+00 7.790609e-01 6.874213e-01
9.156092e-01 3.000000e-01 3.859481e-01 2.419389e-01 2.260592e-01 1.321600e+00 7.773067e-01 6.924552e-01
9.163998e-01 3.000000e-01 3.868286e-01 2.478396e-01 2.237636e-01 1.321824e+00 7.755373e-01 6.974699e-01
9.171911e-01 3.000000e-01 3.877209e-01 2.538355e-01 2.214481e-01 1.322076e+00 7.737526e-01 7.024653e-01
9.179834e-01 3.000000e-01 3.886251e-01 2.599273e-01 2.191128e-01 1.322356e+00 7.719524e-01 7.074411e-01
9.187771e-01 3.000000e-01 3.895414e-01 2.661158e-01 2.167578e-01 1.322662e+00 7.701365e-01 7.123969e-01
9.195724e-01 3.000000e-01 3.904700e-01 2.724017e-01 2.143831e-01 1.322995e+00 7.683049e-01 7.173327e-01
9.203698e-01 3.000000e-01 3.914112e-01 2.787859e-01 2.119888e-01 1.323355e+00 7.664575e-01 7.222481e-01
9.211694e-01 3.000000e-01 3.923651e-01 2.852690e-01 2.095749e-01 1.323741e+00 7.645941e-01 7.271428e-01
9.219718e-01 3.000000e-01 3.933320e-01 2.918519e-01 2.071414e-01 1.324153e+00 7.627146e-01 7.320168e-01
9.227771e-01 3.000000e-01 3.943120e-01 2.985353e-01 2.046885e-01 1.324591e+00 7.608189e-01 7.368696e-01
9.235857e-01 3.000000e-01 3.953054e-01 3.053199e-01 2.022162e-01 1.325054e+00 7.589070e-01 7.417011e-01
9.243979e-01 3.000000e-01 3.963124e-01 3.122065e-01 1.997246e-01 1.325543e+00 7.569788e-01 7.465110e-01
9.252141e-01 3.000000e-01 3.973331e-01 3.191960e-01 1.972136e-01 1.326056e+00 7.550341e-01 7.512991e-01
9.260345e-01 3.000000e-01 3.983679e-01 3.262890e-01 1.946833e-01 1.326595e+00 7.530729e-01 7.560652e-01
9.268596e-01 3.000000e-01 3.994168e-01 3.334863e-01 1.921338e-01 1.327158e+00 7.510951e-01 7.608090e-01
9.276896e-01 3.000000e-01 4.004802e-01 3.407886e-01 1.895650e-01 1.327746e+00 7.491007e-01 7.655303e-01
9.285249e-01 3.000000e-01 4.015583e-01 3.481968e-01 1.869771e-01 1.328357e+00 7.470896e-01 7.702288e-01
9.293657e-01 3.000000e-01 4.026512e-01 3.557116e-01 1.843700e-01 1.328993e+00 7.450617e-01 7.749043e-01
9.302125e-01 3.000000e-01 4.037593e-01 3.633337e-01 1.817438e-01 1.329653e+00 7.430171e-01 7.795566e-01
9.310656e-01 3.000000e-01 4.048826e-01 3.710640e-01 1.790986e-01 1.330336e+00 7.409556e-01 7.841855e-01
9.319253e-01 3.000000e-01 4.060215e-01 3.789031e-01 1.764342e-01 1.331042e+00 7.388772e-01 7.887907e-01
9.327919e-01 3.000000e-01 4.071762e-01 3.868519e-01 1.737507e-01 1.331771e+00 7.367819e-01 7.933720e-01
9.336658e-01 3.000000e-01 4.083469e-01 3.949110e-01 1.710482e-01 1.332524e+00 7.346696e-01 7.979292e-01
9.345474e-01 3.000000e-01 4.095338e-01 4.030813e-01 1.683267e-01 1.333299e+00 7.325404e-01 8.024620e-01
9.354369e-01 3.000000e-01 4.107372e-01 4.113636e-01 1.655862e-01 1.334096e+00 7.303942e-01 8.069703e-01
9.363347e-01 3.000000e-01 4.119572e-01 4.197585e-01 1.628266e-01 1.334916e+00 7.282310e-01 8.114538e-01
9.372412e-01 3.000000e-01 4.131942e-01 4.282669e-01 1.600480e-01 1.335758e+00 7.260509e-01 8.159123e-01
9.381567e-01 3.000000e-01 4.144484e-01 4.368894e-01 1.572504e-01 1.336622e+00 7.238538e-01 8.203456e-01
9.390816e-01 3.000000e-01 4.157200e-01 4.456269e-01 1.544338e-01 1.337507e+00 7.216397e-01 8.247534e-01
9.400162e-01 3.000000e-01 4.170092e-01 4.544802e-01 1.515982e-01 1.338414e+00 7.194086e-01 8.291356e-01
9.409608e-01 3.000000e-01 4.183164e-01 4.634500e-01 1.487435e-01 1.339343e+00 7.171606e-01 8.334920e-01
9.419159e-01 3.000000e-01 4.196417e-01 4.725369e-01 1.458699e-01 1.340292e+00 7.148957e-01 8.378223e-01
9.428817e-01 3.000000e-01 4.209854e-01 4.817420e-01 1.429771e-01 1.341262e+00 7.126140e-01 8.421263e-01
9.438587e-01 3.000000e-01 4.223477e-01 4.910657e-01 1.400654e-01 1.342253e+00 7.103153e-01 8.464039e-01
9.448472e-01 3.000000e-01 4.237289e-01 5.005091e-01 1.371345e-01 1.343265e+00 7.080000e-01 8.506549e-01
9.458475e-01 3.000000e-01 4.251293e-01 5.100727e-01 1.341846e-01 1.344297e+00 7.056678e-01 8.548789e-01
9.468601e-01 3.000000e-01 4.265490e-01 5.197573e-01 1.312155e-01 1.345349e+00 7.033190e-01 8.590760e-01
9.478853e-01 3.000000e-01 4.279885e-01 5.295638e-01 1.282273e-01 1.346421e+00 7.009536e-01 8.632458e-01
9.489234e-01 3.000000e-01 4.294478e-01 5.394929e-01 1.252199e-01 1.347513e+00 6.985716e-01 8.673882e-01
9.499749e-01 3.000000e-01 4.309273e-01 5.495453e-01 1.221933e-01 1.348624e+00 6.961732e-01 8.715029e-01
9.510400e-01 3.000000e-01 4.324273e-01 5.597218e-01 1.191475e-01 1.349755e+00 6.937583e-01 8.755899e-01
9.521193e-01 3.000000e-01 4.339480e-01 5.700232e-01 1.160825e-01 1.350905e+00 6.913272e-01 8.796490e-01
9.532130e-01 3.000000e-01 4.354897e-01 5.804502e-01 1.129981e-01 1.352073e+00 6.888798e-01 8.836798e-01
9.543215e-01 3.000000e-01 4.370526e-01 5.910035e-01 1.098944e-01 1.353261e+00 6.864164e-01 8.876824e-01
9.554453e-01 3.000000e-01 4.386370e-01 6.016841e-01 1.067713e-01 1.354467e+00 6.839369e-01 8.916565e-01
9.565847e-01 3.000000e-01 4.402432e-01 6.124925e-01 1.036288e-01 1.355692e+00 6.814416e-01 8.956019e-01
9.577400e-01 3.000000e-01 4.418715e-01 6.234296e-01 1.004668e-01 1.356935e+00 6.789305e-01 8.995186e-01
9.589118e-01 3.000000e-01 4.435222e-01 6.344962e-01 9.728529e-02 1.358196e+00 6.764037e-01 9.034063e-01
9.601003e-01 3.000000e-01 4.451955e-01 6.456929e-01 9.408420e-02 1.359475e+00 6.738614e-01 9.072648e-01
9.613059e-01 3.000000e-01 4.468916e-01 6.570206e-01 9.086347e-02 1.360771e+00 6.713038e-01 9.110941e-01
9.625291e-01 3.000000e-01 4.486110e-01 6.684800e-01 8.762306e-02 1.362085e+00 6.687309e-01 9.148940e-01
9.637702e-01 3.000000e-01 4.503539e-01 6.800719e-01 8.436291e-02 1.363416e+00 6.661429e-01 9.186644e-01
9.650297e-01 3.000000e-01 4.521205e-01 6.917970e-01 8.108294e-02 1.364764e+00 6.635400e-01 9.224050e-01
9.663079e-01 3.000000e-01 4.539112e-01 7.036561e-01 7.778310e-02 1.366129e+00 6.609223e-01 9.261158e-01
9.676053e-01 3.000000e-01 4.557262e-01 7.156500e-01 7.446333e-02 1.367510e+00 6.582901e-01 9.297967e-01
9.689222e-01 3.000000e-01 4.575659e-01 7.277794e-01 7.112354e-02 1.368908e+00 6.556434e-01 9.334475e-01
9.702591e-01 3.000000e-01 4.594305e-01 7.400451e-01 6.776368e-02 1.370323e+00 6.529824e-01 9.370682e-01
9.716163e-01 3.000000e-01 4.613203e-01 7.524478e-01 6.438366e-02 1.371753e+00 6.503074e-01 9.406585e-01
9.729942e-01 3.000000e-01 4.632357e-01 7.649883e-01 6.098342e-02 1.373199e+00 6.476186e-01 9.442183e-01
9.743934e-01 3.000000e-01 4.651769e-01 7.776674e-01 5.756287e-02 1.374661e+00 6.449160e-01 9.477477e-01
9.758141e-01 3.000000e-01 4.671442e-01 7.904859e-01 5.412193e-02 1.376138e+00 6.422000e-01 9.512465e-01
9.772568e-01 3.000000e-01 4.691380e-01 8.034444e-01 5.066052e-02 1.377630e+00 6.394708e-01 9.547145e-01
9.787220e-01 3.000000e-01 4.711585e-01 8.165438e-01 4.717856e-02 1.379138e+00 6.367285e-01 9.581517e-01
9.802099e-01 3.000000e-01 4.732061e-01 8.297848e-01 4.367596e-02 1.380660e+00 6.339734e-01 9.615580e-01
9.817212e-01 3.000000e-01 4.752810e-01 8.431682e-01 4.015263e-02 1.382197e+00 6.312057e-01 9.649333e-01
9.832561e-01 3.000000e-01 4.773836e-01 8.566947e-01 3.660848e-02 1.383748e+00 6.284256e-01 9.682776e-01
9.848150e-01 3.000000e-01 4.795141e-01 8.703651e-01 3.304341e-02 1.385313e+00 6.256334e-01 9.715908e-01
9.863985e-01 3.000000e-01 4.816729e-01 8.841801e-01 2.945733e-02 1.386892e+00 6.228293e-01 9.748728e-01
9.880069e-01 3.000000e-01 4.838604e-01 8.981406e-01 2.585014e-02 1.388485e+00 6.200136e-01 9.781235e-01
9.896407e-01 3.000000e-01 4.860768e-01 9.122473e-01 2.222174e-02 1.390091e+00 6.171866e-01 9.813429e-01
9.913003e-01 3.000000e-01 4.883223e-01 9.265009e-01 1.857203e-02 1.391711e+00 6.143484e-01 9.845310e-01
9.929861e-01 3.000000e-01 4.905975e-01 9.409022e-01 1.490091e-02 1.393344e+00 6.114993e-01 9.876877e-01
9.946985e-01 3.000000e-01 4.929025e-01 9.554520e-01 1.120826e-02 1.394989e+00 6.086397e-01 9.908130e-01
9.964380e-01 3.000000e-01 4.952377e-01 9.701510e-01 7.493976e-03 1.396647e+00 6.057698e-01 9.939068e-01
9.982050e-01 3.000000e-01 4.976034e-01 9.850000e-01 3.757953e-03 1.398317e+00 6.028898e-01 9.969691e-01
1.000000e+00 3.000000e-01 5.000000e-01 9.999997e-01 7.500000e-08 1.400000e+00 6.000001e-01 9.999999e-01


==> graphics/H=0.4.dat <==
D H B R Fs x y T
8.605552e-01 4.000000e-01 4.000000e-01 1.000000e-21 4.000000e-01 1.302775e+00 1.000000e+00 1.048111e-07
8.632170e-01 4.000000e-01 4.006274e-01 1.269014e-07 4.009302e-01 1.297046e+00 9.984340e-01 5.271982e-03
8.658290e-01 4.000000e-01 4.012342e-01 1.015181e-06 4.018074e-01 1.291448e+00 9.969241e-01 1.055375e-02
8.683919e-01 4.000000e-01 4.018208e-01 3.426202e-06 4.026322e-01 1.285978e+00 9.954686e-01 1.584526e-02
8.709063e-01 4.000000e-01 4.023879e-01 8.121326e-06 4.034050e-01 1.280633e+00 9.940656e-01 2.114639e-02
8.733730e-01 4.000000e-01 4.029360e-01 1.586192e-05 4.041263e-01 1.275410e+00 9.927135e-01 2.645699e-02
8.757927e-01 4.000000e-01 4.034656e-01 2.740934e-05 4.047967e-01 1.270306e+00 9.914105e-01 3.177691e-02
8.781660e-01 4.000000e-01 4.039771e-01 4.352496e-05 4.054166e-01 1.265319e+00 9.901551e-01 3.710601e-02
8.804936e-01 4.000000e-01 4.044712e-01 6.497013e-05 4.059865e-01 1.260445e+00 9.889456e-01 4.244415e-02
8.827763e-01 4.000000e-01 4.049482e-01 9.250622e-05 4.065069e-01 1.255682e+00 9.877807e-01 4.779117e-02
8.850146e-01 4.000000e-01 4.054087e-01 1.268946e-04 4.069784e-01 1.251027e+00 9.866587e-01 5.314693e-02
8.872093e-01 4.000000e-01 4.058531e-01 1.688966e-04 4.074014e-01 1.246478e+00 9.855782e-01 5.851127e-02
8.893609e-01 4.000000e-01 4.062820e-01 2.192736e-04 4.077764e-01 1.242033e+00 9.845380e-01 6.388403e-02
8.914702e-01 4.000000e-01 4.066957e-01 2.787870e-04 4.081039e-01 1.237689e+00 9.835365e-01 6.926507e-02
8.935377e-01 4.000000e-01 4.070947e-01 3.481982e-04 4.083844e-01 1.233443e+00 9.825725e-01 7.465422e-02
8.955642e-01 4.000000e-01 4.074794e-01 4.282684e-04 4.086184e-01 1.229295e+00 9.816446e-01 8.005132e-02
8.975501e-01 4.000000e-01 4.078504e-01 5.197591e-04 4.088064e-01 1.225241e+00 9.807518e-01 8.545622e-02
8.994961e-01 4.000000e-01 4.082080e-01 6.234316e-04 4.089488e-01 1.221279e+00 9.798926e-01 9.086874e-02
9.014029e-01 4.000000e-01 4.085526e-01 7.400473e-04 4.090462e-01 1.217408e+00 9.790660e-01 9.628873e-02
9.032710e-01 4.000000e-01 4.088847e-01 8.703675e-04 4.090991e-01 1.213626e+00 9.782708e-01 1.017160e-01
9.051011e-01 4.000000e-01 4.092047e-01 1.015154e-03 4.091078e-01 1.209930e+00 9.775059e-01 1.071505e-01
9.068936e-01 4.000000e-01 4.095130e-01 1.175167e-03 4.090730e-01 1.206320e+00 9.767701e-01 1.125918e-01
9.086493e-01 4.000000e-01 4.098099e-01 1.351169e-03 4.089950e-01 1.202792e+00 9.760624e-01 1.180400e-01
9.103686e-01 4.000000e-01 4.100958e-01 1.543921e-03 4.088743e-01 1.199346e+00 9.753818e-01 1.234949e-01
9.120521e-01 4.000000e-01 4.103712e-01 1.754185e-03 4.087115e-01 1.195979e+00 9.747273e-01 1.289561e-01
9.137005e-01 4.000000e-01 4.106364e-01 1.982721e-03 4.085070e-01 1.192691e+00 9.740978e-01 1.344237e-01
9.153142e-01 4.000000e-01 4.108918e-01 2.230291e-03 4.082612e-01 1.189479e+00 9.734923e-01 1.398973e-01
9.168937e-01 4.000000e-01 4.111377e-01 2.497657e-03 4.079745e-01 1.186343e+00 9.729101e-01 1.453769e-01
9.184398e-01 4.000000e-01 4.113745e-01 2.785579e-03 4.076476e-01 1.183280e+00 9.723500e-01 1.508623e-01
9.199528e-01 4.000000e-01 4.116026e-01 3.094820e-03 4.072808e-01 1.180289e+00 9.718113e-01 1.563532e-01
9.214333e-01 4.000000e-01 4.118222e-01 3.426140e-03 4.068745e-01 1.177368e+00 9.712930e-01 1.618495e-01
9.228818e-01 4.000000e-01 4.120338e-01 3.780301e-03 4.064292e-01 1.174518e+00 9.707943e-01 1.673511e-01
9.242988e-01 4.000000e-01 4.122376e-01 4.158065e-03 4.059454e-01 1.171735e+00 9.703143e-01 1.728576e-01
9.256849e-01 4.000000e-01 4.124340e-01 4.560192e-03 4.054234e-01 1.169019e+00 9.698523e-01 1.783690e-01
9.270406e-01 4.000000e-01 4.126232e-01 4.987444e-03 4.048638e-01 1.166368e+00 9.694074e-01 1.838851e-01
9.283663e-01 4.000000e-01 4.128058e-01 5.440582e-03 4.042670e-01 1.163782e+00 9.689788e-01 1.894057e-01
9.296625e-01 4.000000e-01 4.129818e-01 5.920368e-03 4.036333e-01 1.161259e+00 9.685658e-01 1.949306e-01
9.309298e-01 4.000000e-01 4.131517e-01 6.427564e-03 4.029632e-01 1.158797e+00 9.681675e-01 2.004596e-01
9.321686e-01 4.000000e-01 4.133156e-01 6.962929e-03 4.022571e-01 1.156397e+00 9.677834e-01 2.059925e-01
9.333794e-01 4.000000e-01 4.134741e-01 7.527227e-03 4.015155e-01 1.154056e+00 9.674126e-01 2.115292e-01
9.345626e-01 4.000000e-01 4.136272e-01 8.121217e-03 4.007387e-01 1.151774e+00 9.670545e-01 2.170694e-01
9.357188e-01 4.000000e-01 4.137753e-01 8.745662e-03 3.999272e-01 1.149550e+00 9.667083e-01 2.226130e-01
9.368483e-01 4.000000e-01 4.139187e-01 9.401324e-03 3.990813e-01 1.147382e+00 9.663734e-01 2.281598e-01
9.379516e-01 4.000000e-01 4.140577e-01 1.008896e-02 3.982014e-01 1.145270e+00 9.660491e-01 2.337095e-01
9.390293e-01 4.000000e-01 4.141924e-01 1.080934e-02 3.972880e-01 1.143212e+00 9.657347e-01 2.392620e-01
9.400816e-01 4.000000e-01 4.143233e-01 1.156322e-02 3.963415e-01 1.141209e+00 9.654297e-01 2.448171e-01
9.411092e-01 4.000000e-01 4.144505e-01 1.235135e-02 3.953621e-01 1.139258e+00 9.651334e-01 2.503747e-01
9.421123e-01 4.000000e-01 4.145743e-01 1.317451e-02 3.943504e-01 1.137359e+00 9.648451e-01 2.559344e-01
9.430914e-01 4.000000e-01 4.146950e-01 1.403346e-02 3.933066e-01 1.135511e+00 9.645644e-01 2.614961e-01
9.440470e-01 4.000000e-01 4.148128e-01 1.492895e-02 3.922311e-01 1.133714e+00 9.642905e-01 2.670597e-01
9.449794e-01 4.000000e-01 4.149279e-01 1.586175e-02 3.911244e-01 1.131965e+00 9.640230e-01 2.726249e-01
9.458891e-01 4.000000e-01 4.150406e-01 1.683261e-02 3.899868e-01 1.130266e+00 9.637611e-01 2.781915e-01
9.467765e-01 4.000000e-01 4.151512e-01 1.784231e-02 3.888185e-01 1.128614e+00 9.635045e-01 2.837593e-01
9.476420e-01 4.000000e-01 4.152598e-01 1.889159e-02 3.876201e-01 1.127010e+00 9.632525e-01 2.893282e-01
9.484860e-01 4.000000e-01 4.153667e-01 1.998123e-02 3.863918e-01 1.125452e+00 9.630046e-01 2.948979e-01
9.493088e-01 4.000000e-01 4.154721e-01 2.111198e-02 3.851340e-01 1.123939e+00 9.627602e-01 3.004682e-01
9.501109e-01 4.000000e-01 4.155763e-01 2.228461e-02 3.838470e-01 1.122472e+00 9.625189e-01 3.060390e-01
9.508927e-01 4.000000e-01 4.156794e-01 2.349987e-02 3.825311e-01 1.121048e+00 9.622801e-01 3.116100e-01
9.516545e-01 4.000000e-01 4.157817e-01 2.475853e-02 3.811868e-01 1.119669e+00 9.620434e-01 3.171810e-01
9.523967e-01 4.000000e-01 4.158834e-01 2.606135e-02 3.798142e-01 1.118332e+00 9.618082e-01 3.227518e-01
9.531197e-01 4.000000e-01 4.159846e-01 2.740909e-02 3.784138e-01 1.117037e+00 9.615740e-01 3.283222e-01
9.538239e-01 4.000000e-01 4.160857e-01 2.880252e-02 3.769859e-01 1.115785e+00 9.613404e-01 3.338921e-01
9.545096e-01 4.000000e-01 4.161868e-01 3.024238e-02 3.755307e-01 1.114573e+00 9.611070e-01 3.394612e-01
9.551772e-01 4.000000e-01 4.162881e-01 3.172945e-02 3.740486e-01 1.113402e+00 9.608731e-01 3.450293e-01
9.558270e-01 4.000000e-01 4.163898e-01 3.326449e-02 3.725400e-01 1.112270e+00 9.606385e-01 3.505962e-01
9.564594e-01 4.000000e-01 4.164920e-01 3.484825e-02 3.710050e-01 1.111178e+00 9.604025e-01 3.561617e-01
9.570747e-01 4.000000e-01 4.165951e-01 3.648150e-02 3.694440e-01 1.110125e+00 9.601649e-01 3.617256e-01
9.576734e-01 4.000000e-01 4.166992e-01 3.816500e-02 3.678572e-01 1.109110e+00 9.599252e-01 3.672877e-01
9.582556e-01 4.000000e-01 4.168044e-01 3.989952e-02 3.662451e-01 1.108133e+00 9.596829e-01 3.728478e-01
9.588219e-01 4.000000e-01 4.169109e-01 4.168580e-02 3.646078e-01 1.107193e+00 9.594376e-01 3.784056e-01
9.593724e-01 4.000000e-01 4.170190e-01 4.352462e-02 3.629456e-01 1.106290e+00 9.591889e-01 3.839610e-01
9.599076e-01 4.000000e-01 4.171288e-01 4.541674e-02 3.612589e-01 1.105423e+00 9.589364e-01 3.895138e-01
9.604278e-01 4.000000e-01 4.172405e-01 4.736291e-02 3.595479e-01 1.104591e+00 9.586797e-01 3.950637e-01
9.609332e-01 4.000000e-01 4.173543e-01 4.936390e-02 3.578128e-01 1.103795e+00 9.584184e-01 4.006106e-01
9.614243e-01 4.000000e-01 4.174702e-01 5.142047e-02 3.560539e-01 1.103034e+00 9.581522e-01 4.061542e-01
9.619013e-01 4.000000e-01 4.175886e-01 5.353338e-02 3.542715e-01 1.102308e+00 9.578805e-01 4.116943e-01
9.623645e-01 4.000000e-01 4.177096e-01 5.570339e-02 3.524658e-01 1.101615e+00 9.576032e-01 4.172307e-01
9.628143e-01 4.000000e-01 4.178333e-01 5.793127e-02 3.506371e-01 1.100956e+00 9.573197e-01 4.227632e-01
9.632510e-01 4.000000e-01 4.179599e-01 6.021777e-02 3.487857e-01 1.100330e+00 9.570297e-01 4.282915e-01
9.636749e-01 4.000000e-01 4.180896e-01 6.256365e-02 3.469117e-01 1.099736e+00 9.567329e-01 4.338156e-01
9.640863e-01 4.000000e-01 4.182225e-01 6.496969e-02 3.450155e-01 1.099175e+00 9.564288e-01 4.393351e-01
9.644854e-01 4.000000e-01 4.183588e-01 6.743663e-02 3.430972e-01 1.098646e+00 9.561172e-01 4.448499e-01
9.648726e-01 4.000000e-01 4.184986e-01 6.996525e-02 3.411571e-01 1.098149e+00 9.557977e-01 4.503597e-01
9.652482e-01 4.000000e-01 4.186421e-01 7.255630e-02 3.391954e-01 1.097683e+00 9.554700e-01 4.558643e-01
9.656125e-01 4.000000e-01 4.187896e-01 7.521053e-02 3.372123e-01 1.097247e+00 9.551337e-01 4.613635e-01
9.659658e-01 4.000000e-01 4.189410e-01 7.792873e-02 3.352081e-01 1.096842e+00 9.547885e-01 4.668571e-01
9.663083e-01 4.000000e-01 4.190966e-01 8.071164e-02 3.331830e-01 1.096468e+00 9.544340e-01 4.723448e-01
9.666404e-01 4.000000e-01 4.192565e-01 8.356003e-02 3.311371e-01 1.096123e+00 9.540700e-01 4.778266e-01
9.669623e-01 4.000000e-01 4.194208e-01 8.647465e-02 3.290708e-01 1.095807e+00 9.536961e-01 4.833020e-01
9.672743e-01 4.000000e-01 4.195898e-01 8.945628e-02 3.269842e-01 1.095521e+00 9.533120e-01 4.887710e-01
9.675767e-01 4.000000e-01 4.197636e-01 9.250566e-02 3.248774e-01 1.095264e+00 9.529174e-01 4.942333e-01
9.678698e-01 4.000000e-01 4.199423e-01 9.562357e-02 3.227508e-01 1.095035e+00 9.525120e-01 4.996887e-01
9.681538e-01 4.000000e-01 4.201260e-01 9.881077e-02 3.206045e-01 1.094835e+00 9.520954e-01 5.051369e-01
9.684291e-01 4.000000e-01 4.203149e-01 1.020680e-01 3.184386e-01 1.094662e+00 9.516675e-01 5.105778e-01
9.686958e-01 4.000000e-01 4.205092e-01 1.053961e-01 3.162534e-01 1.094518e+00 9.512278e-01 5.160112e-01
9.689543e-01 4.000000e-01 4.207089e-01 1.087957e-01 3.140491e-01 1.094400e+00 9.507761e-01 5.214367e-01
9.692049e-01 4.000000e-01 4.209143e-01 1.122676e-01 3.118258e-01 1.094310e+00 9.503122e-01 5.268543e-01
9.694477e-01 4.000000e-01 4.211255e-01 1.158126e-01 3.095838e-01 1.094247e+00 9.498357e-01 5.322636e-01
9.696831e-01 4.000000e-01 4.213426e-01 1.194315e-01 3.073231e-01 1.094211e+00 9.493463e-01 5.376645e-01
9.699113e-01 4.000000e-01 4.215657e-01 1.231250e-01 3.050439e-01 1.094200e+00 9.488439e-01 5.430567e-01
9.701326e-01 4.000000e-01 4.217950e-01 1.268939e-01 3.027465e-01 1.094216e+00 9.483280e-01 5.484400e-01
9.703473e-01 4.000000e-01 4.220307e-01 1.307389e-01 3.004310e-01 1.094258e+00 9.477985e-01 5.538142e-01
9.705556e-01 4.000000e-01 4.222728e-01 1.346608e-01 2.980976e-01 1.094326e+00 9.472550e-01 5.591791e-01
9.707578e-01 4.000000e-01 4.225215e-01 1.386604e-01 2.957463e-01 1.094419e+00 9.466974e-01 5.645344e-01
9.709540e-01 4.000000e-01 4.227770e-01 1.427384e-01 2.933774e-01 1.094537e+00 9.461253e-01 5.698800e-01
9.711447e-01 4.000000e-01 4.230394e-01 1.468956e-01 2.909910e-01 1.094680e+00 9.455385e-01 5.752156e-01
9.713300e-01 4.000000e-01 4.233087e-01 1.511327e-01 2.885872e-01 1.094848e+00 9.449368e-01 5.805409e-01
9.715102e-01 4.000000e-01 4.235853e-01 1.554505e-01 2.861663e-01 1.095041e+00 9.443199e-01 5.858558e-01
9.716855e-01 4.000000e-01 4.238691e-01 1.598498e-01 2.837282e-01 1.095258e+00 9.436875e-01 5.911600e-01
9.718562e-01 4.000000e-01 4.241604e-01 1.643313e-01 2.812733e-01 1.095499e+00 9.430395e-01 5.964534e-01
9.720225e-01 4.000000e-01 4.244592e-01 1.688958e-01 2.788015e-01 1.095764e+00 9.423756e-01 6.017356e-01
9.721848e-01 4.000000e-01 4.247658e-01 1.735440e-01 2.763131e-01 1.096053e+00 9.416954e-01 6.070065e-01
9.723431e-01 4.000000e-01 4.250802e-01 1.782768e-01 2.738081e-01 1.096365e+00 9.409990e-01 6.122658e-01
9.724979e-01 4.000000e-01 4.254026e-01 1.830948e-01 2.712867e-01 1.096701e+00 9.402859e-01 6.175133e-01
9.726493e-01 4.000000e-01 4.257331e-01 1.879989e-01 2.687491e-01 1.097060e+00 9.395559e-01 6.227488e-01
9.727976e-01 4.000000e-01 4.260718e-01 1.929898e-01 2.661952e-01 1.097442e+00 9.388089e-01 6.279721e-01
9.729430e-01 4.000000e-01 4.264189e-01 1.980682e-01 2.636253e-01 1.097847e+00 9.380447e-01 6.331829e-01
9.730857e-01 4.000000e-01 4.267746e-01 2.032349e-01 2.610395e-01 1.098275e+00 9.372629e-01 6.383810e-01
9.732261e-01 4.000000e-01 4.271389e-01 2.084907e-01 2.584378e-01 1.098726e+00 9.364635e-01 6.435661e-01
9.733643e-01 4.000000e-01 4.275121e-01 2.138364e-01 2.558203e-01 1.099199e+00 9.356461e-01 6.487382e-01
9.735007e-01 4.000000e-01 4.278942e-01 2.192726e-01 2.531873e-01 1.099694e+00 9.348107e-01 6.538968e-01
9.736353e-01 4.000000e-01 4.282853e-01 2.248003e-01 2.505387e-01 1.100211e+00 9.339569e-01 6.590418e-01
9.737686e-01 4.000000e-01 4.286857e-01 2.304200e-01 2.478747e-01 1.100750e+00 9.330846e-01 6.641730e-01
9.739007e-01 4.000000e-01 4.290955e-01 2.361327e-01 2.451953e-01 1.101311e+00 9.321935e-01 6.692902e-01
9.740318e-01 4.000000e-01 4.295147e-01 2.419389e-01 2.425007e-01 1.101894e+00 9.312836e-01 6.743931e-01
9.741623e-01 4.000000e-01 4.299436e-01 2.478396e-01 2.397910e-01 1.102498e+00 9.303546e-01 6.794814e-01
9.742924e-01 4.000000e-01 4.303823e-01 2.538355e-01 2.370662e-01 1.103124e+00 9.294063e-01 6.845550e-01
9.744222e-01 4.000000e-01 4.308309e-01 2.599273e-01 2.343263e-01 1.103770e+00 9.284385e-01 6.896136e-01
9.745521e-01 4.000000e-01 4.312896e-01 2.661158e-01 2.315716e-01 1.104438e+00 9.274511e-01 6.946570e-01
9.746823e-01 4.000000e-01 4.317585e-01 2.724017e-01 2.288021e-01 1.105128e+00 9.264438e-01 6.996850e-01
9.748130e-01 4.000000e-01 4.322378e-01 2.787859e-01 2.260178e-01 1.105837e+00 9.254166e-01 7.046974e-01
9.749444e-01 4.000000e-01 4.327276e-01 2.852690e-01 2.232188e-01 1.106568e+00 9.243692e-01 7.096938e-01
9.750769e-01 4.000000e-01 4.332280e-01 2.918519e-01 2.204052e-01 1.107320e+00 9.233014e-01 7.146742e-01
9.752107e-01 4.000000e-01 4.337392e-01 2.985353e-01 2.175771e-01 1.108092e+00 9.222132e-01 7.196381e-01
9.753459e-01 4.000000e-01 4.342614e-01 3.053199e-01 2.147345e-01 1.108884e+00 9.211043e-01 7.245856e-01
9.754830e-01 4.000000e-01 4.347947e-01 3.122065e-01 2.118774e-01 1.109697e+00 9.199745e-01 7.295162e-01
9.756220e-01 4.000000e-01 4.353392e-01 3.191960e-01 2.090060e-01 1.110530e+00 9.188238e-01 7.344297e-01
9.757632e-01 4.000000e-01 4.358951e-01 3.262890e-01 2.061203e-01 1.111383e+00 9.176520e-01 7.393261e-01
9.759069e-01 4.000000e-01 4.364626e-01 3.334863e-01 2.032204e-01 1.112256e+00 9.164588e-01 7.442049e-01
9.760534e-01 4.000000e-01 4.370418e-01 3.407886e-01 2.003063e-01 1.113149e+00 9.152443e-01 7.490660e-01
9.762029e-01 4.000000e-01 4.376329e-01 3.481968e-01 1.973780e-01 1.114061e+00 9.140082e-01 7.539091e-01
9.763556e-01 4.000000e-01 4.382360e-01 3.557116e-01 1.944356e-01 1.114994e+00 9.127504e-01 7.587341e-01
9.765117e-01 4.000000e-01 4.388512e-01 3.633337e-01 1.914792e-01 1.115946e+00 9.114707e-01 7.635407e-01
9.766716e-01 4.000000e-01 4.394788e-01 3.710640e-01 1.885087e-01 1.116917e+00 9.101691e-01 7.683286e-01
9.768355e-01 4.000000e-01 4.401189e-01 3.789031e-01 1.855243e-01 1.117908e+00 9.088454e-01 7.730977e-01
9.770037e-01 4.000000e-01 4.407717e-01 3.868519e-01 1.825259e-01 1.118919e+00 9.074994e-01 7.778477e-01
9.771763e-01 4.000000e-01 4.414372e-01 3.949110e-01 1.795136e-01 1.119948e+00 9.061311e-01 7.825784e-01
9.773537e-01 4.000000e-01 4.421158e-01 4.030813e-01 1.764875e-01 1.120997e+00 9.047404e-01 7.872896e-01
9.775360e-01 4.000000e-01 4.428075e-01 4.113636e-01 1.734475e-01 1.122065e+00 9.033271e-01 7.919809e-01
9.777237e-01 4.000000e-01 4.435125e-01 4.197585e-01 1.703937e-01 1.123151e+00 9.018911e-01 7.966523e-01
9.779168e-01 4.000000e-01 4.442311e-01 4.282669e-01 1.673261e-01 1.124257e+00 9.004323e-01 8.013035e-01
9.781157e-01 4.000000e-01 4.449633e-01 4.368894e-01 1.642447e-01 1.125382e+00 8.989507e-01 8.059342e-01
9.783207e-01 4.000000e-01 4.457093e-01 4.456269e-01 1.611496e-01 1.126525e+00 8.974460e-01 8.105443e-01
9.785320e-01 4.000000e-01 4.464693e-01 4.544802e-01 1.580407e-01 1.127687e+00 8.959183e-01 8.151334e-01
9.787498e-01 4.000000e-01 4.472435e-01 4.634500e-01 1.549181e-01 1.128867e+00 8.943673e-01 8.197015e-01
9.789745e-01 4.000000e-01 4.480321e-01 4.725369e-01 1.517818e-01 1.130066e+00 8.927932e-01 8.242482e-01
9.792062e-01 4.000000e-01 4.488352e-01 4.817420e-01 1.486318e-01 1.131284e+00 8.911957e-01 8.287733e-01
9.794453e-01 4.000000e-01 4.496531e-01 4.910657e-01 1.454682e-01 1.132519e+00 8.895747e-01 8.332767e-01
9.796921e-01 4.000000e-01 4.504858e-01 5.005091e-01 1.422908e-01 1.133773e+00 8.879303e-01 8.377580e-01
9.799468e-01 4.000000e-01 4.513337e-01 5.100727e-01 1.390997e-01 1.135046e+00 8.862623e-01 8.422171e-01
9.802097e-01 4.000000e-01 4.521968e-01 5.197573e-01 1.358950e-01 1.136336e+00 8.845706e-01 8.466538e-01
9.804810e-01 4.000000e-01 4.530754e-01 5.295638e-01 1.326766e-01 1.137644e+00 8.828553e-01 8.510678e-01
9.807610e-01 4.000000e-01 4.539696e-01 5.394929e-01 1.294445e-01 1.138971e+00 8.811162e-01 8.554590e-01
9.810501e-01 4.000000e-01 4.548797e-01 5.495453e-01 1.261987e-01 1.140315e+00 8.793534e-01 8.598270e-01
9.813485e-01 4.000000e-01 4.558059e-01 5.597218e-01 1.229392e-01 1.141677e+00 8.775666e-01 8.641718e-01
9.816564e-01 4.000000e-01 4.567482e-01 5.700232e-01 1.196660e-01 1.143057e+00 8.757560e-01 8.684930e-01
9.819743e-01 4.000000e-01 4.577071e-01 5.804502e-01 1.163791e-01 1.144455e+00 8.739215e-01 8.727905e-01
9.823022e-01 4.000000e-01 4.586825e-01 5.910035e-01 1.130784e-01 1.145870e+00 8.720629e-01 8.770640e-01
9.826407e-01 4.000000e-01 4.596748e-01 6.016841e-01 1.097640e-01 1.147302e+00 8.701804e-01 8.813134e-01
9.829898e-01 4.000000e-01 4.606842e-01 6.124925e-01 1.064358e-01 1.148753e+00 8.682739e-01 8.855384e-01
9.833500e-01 4.000000e-01 4.617108e-01 6.234296e-01 1.030938e-01 1.150220e+00 8.663433e-01 8.897389e-01
9.837215e-01 4.000000e-01 4.627548e-01 6.344962e-01 9.973804e-02 1.151705e+00 8.643886e-01 8.939145e-01
9.841047e-01 4.000000e-01 4.638166e-01 6.456929e-01 9.636838e-02 1.153207e+00 8.624099e-01 8.980652e-01
9.844997e-01 4.000000e-01 4.648962e-01 6.570206e-01 9.298486e-02 1.154727e+00 8.604071e-01 9.021907e-01
9.849070e-01 4.000000e-01 4.659940e-01 6.684800e-01 8.958742e-02 1.156263e+00 8.583803e-01 9.062908e-01
9.853268e-01 4.000000e-01 4.671100e-01 6.800719e-01 8.617605e-02 1.157816e+00 8.563293e-01 9.103653e-01
9.857595e-01 4.000000e-01 4.682446e-01 6.917970e-01 8.275071e-02 1.159387e+00 8.542544e-01 9.144141e-01
9.862053e-01 4.000000e-01 4.693980e-01 7.036561e-01 7.931136e-02 1.160974e+00 8.521553e-01 9.184368e-01
9.866646e-01 4.000000e-01 4.705704e-01 7.156500e-01 7.585797e-02 1.162578e+00 8.500323e-01 9.224334e-01
9.871377e-01 4.000000e-01 4.717620e-01 7.277794e-01 7.239048e-02 1.164199e+00 8.478853e-01 9.264037e-01
9.876248e-01 4.000000e-01 4.729730e-01 7.400451e-01 6.890886e-02 1.165837e+00 8.457143e-01 9.303473e-01
9.881264e-01 4.000000e-01 4.742037e-01 7.524478e-01 6.541307e-02 1.167491e+00 8.435194e-01 9.342643e-01
9.886427e-01 4.000000e-01 4.754543e-01 7.649883e-01 6.190305e-02 1.169161e+00 8.413006e-01 9.381543e-01
9.891741e-01 4.000000e-01 4.767251e-01 7.776674e-01 5.837875e-02 1.170848e+00 8.390580e-01 9.420172e-01
9.897208e-01 4.000000e-01 4.780163e-01 7.904859e-01 5.484013e-02 1.172552e+00 8.367916e-01 9.458528e-01
9.902833e-01 4.000000e-01 4.793281e-01 8.034444e-01 5.128713e-02 1.174271e+00 8.345015e-01 9.496610e-01
9.908619e-01 4.000000e-01 4.806608e-01 8.165438e-01 4.771969e-02 1.176007e+00 8.321878e-01 9.534416e-01
9.914568e-01 4.000000e-01 4.820145e-01 8.297848e-01 4.413776e-02 1.177759e+00 8.298505e-01 9.571943e-01
9.920685e-01 4.000000e-01 4.833897e-01 8.431682e-01 4.054127e-02 1.179526e+00 8.274897e-01 9.609190e-01
9.926972e-01 4.000000e-01 4.847865e-01 8.566947e-01 3.693017e-02 1.181310e+00 8.251056e-01 9.646157e-01
9.933433e-01 4.000000e-01 4.862051e-01 8.703651e-01 3.330438e-02 1.183109e+00 8.226981e-01 9.682840e-01
9.940072e-01 4.000000e-01 4.876459e-01 8.841801e-01 2.966385e-02 1.184925e+00 8.202674e-01 9.719238e-01
9.946892e-01 4.000000e-01 4.891091e-01 8.981406e-01 2.600850e-02 1.186755e+00 8.178136e-01 9.755351e-01
9.953897e-01 4.000000e-01 4.905949e-01 9.122473e-01 2.233827e-02 1.188602e+00 8.153368e-01 9.791175e-01
9.961089e-01 4.000000e-01 4.921036e-01 9.265009e-01 1.865308e-02 1.190463e+00 8.128371e-01 9.826711e-01
9.968474e-01 4.000000e-01 4.936354e-01 9.409022e-01 1.495286e-02 1.192341e+00 8.103146e-01 9.861955e-01
9.976053e-01 4.000000e-01 4.951907e-01 9.554520e-01 1.123752e-02 1.194233e+00 8.077696e-01 9.896908e-01
9.983832e-01 4.000000e-01 4.967698e-01 9.701510e-01 7.507004e-03 1.196140e+00 8.052020e-01 9.931567e-01
9.991813e-01 4.000000e-01 4.983727e-01 9.850000e-01 3.761215e-03 1.198063e+00 8.026122e-01 9.965931e-01
1.000000e+00 4.000000e-01 5.000000e-01 9.999997e-01 7.500000e-08 1.200000e+00 8.000001e-01 9.999999e-01


==> graphics/H=0.5.dat <==
D H B R Fs x y T
1.000000e+00 5.000000e-01 5.000000e-01 1.000000e-21 5.000000e-01 9.999999e-01 1.000000e+00 1.000000e-07
1.001654e+00 5.000000e-01 4.999917e-01 1.269014e-07 4.999748e-01 9.966870e-01 1.000017e+00 5.030814e-03
1.003265e+00 5.000000e-01 4.999670e-01 1.015181e-06 4.998998e-01 9.934474e-01 1.000066e+00 1.007262e-02
1.004834e+00 5.000000e-01 4.999265e-01 3.426202e-06 4.997754e-01 9.902795e-01 1.000147e+00 1.512538e-02
1.006363e+00 5.000000e-01 4.998706e-01 8.121326e-06 4.996023e-01 9.871821e-01 1.000259e+00 2.018896e-02
1.007851e+00 5.000000e-01 4.997999e-01 1.586192e-05 4.993810e-01 9.841535e-01 1.000400e+00 2.526323e-02
1.009299e+00 5.000000e-01 4.997148e-01 2.740934e-05 4.991121e-01 9.811926e-01 1.000571e+00 3.034804e-02
1.010707e+00 5.000000e-01 4.996157e-01 4.352496e-05 4.987962e-01 9.782979e-01 1.000769e+00 3.544326e-02
1.012078e+00 5.000000e-01 4.995031e-01 6.497013e-05 4.984339e-01 9.754681e-01 1.000995e+00 4.054875e-02
1.013410e+00 5.000000e-01 4.993775e-01 9.250622e-05 4.980258e-01 9.727021e-01 1.001247e+00 4.566436e-02
1.014704e+00 5.000000e-01 4.992393e-01 1.268946e-04 4.975723e-01 9.699985e-01 1.001524e+00 5.078995e-02
1.015962e+00 5.000000e-01 4.990889e-01 1.688966e-04 4.970741e-01 9.673562e-01 1.001826e+00 5.592537e-02
1.017183e+00 5.000000e-01 4.989267e-01 2.192736e-04 4.965318e-01 9.647740e-01 1.002151e+00 6.107048e-02
1.018368e+00 5.000000e-01 4.987531e-01 2.787870e-04 4.959458e-01 9.622508e-01 1.002500e+00 6.622514e-02
1.019518e+00 5.000000e-01 4.985687e-01 3.481982e-04 4.953168e-01 9.597855e-01 1.002871e+00 7.138919e-02
1.020634e+00 5.000000e-01 4.983736e-01 4.282684e-04 4.946452e-01 9.573770e-01 1.003263e+00 7.656248e-02
1.021715e+00 5.000000e-01 4.981685e-01 5.197591e-04 4.939316e-01 9.550243e-01 1.003677e+00 8.174486e-02
1.022763e+00 5.000000e-01 4.979535e-01 6.234316e-04 4.931766e-01 9.527264e-01 1.004110e+00 8.693619e-02
1.023778e+00 5.000000e-01 4.977292e-01 7.400473e-04 4.923807e-01 9.504822e-01 1.004562e+00 9.213631e-02
1.024760e+00 5.000000e-01 4.974958e-01 8.703675e-04 4.915444e-01 9.482908e-01 1.005034e+00 9.734506e-02
1.025710e+00 5.000000e-01 4.972537e-01 1.015154e-03 4.906682e-01 9.461513e-01 1.005523e+00 1.025623e-01
1.026629e+00 5.000000e-01 4.970034e-01 1.175167e-03 4.897526e-01 9.440627e-01 1.006029e+00 1.077879e-01
1.027517e+00 5.000000e-01 4.967451e-01 1.351169e-03 4.887983e-01 9.420242e-01 1.006553e+00 1.130216e-01
1.028374e+00 5.000000e-01 4.964791e-01 1.543921e-03 4.878056e-01 9.400348e-01 1.007092e+00 1.182633e-01
1.029202e+00 5.000000e-01 4.962059e-01 1.754185e-03 4.867751e-01 9.380938e-01 1.007646e+00 1.235129e-01
1.029999e+00 5.000000e-01 4.959257e-01 1.982721e-03 4.857072e-01 9.362003e-01 1.008215e+00 1.287702e-01
1.030768e+00 5.000000e-01 4.956389e-01 2.230291e-03 4.846026e-01 9.343536e-01 1.008799e+00 1.340350e-01
1.031509e+00 5.000000e-01 4.953458e-01 2.497657e-03 4.834616e-01 9.325527e-01 1.009396e+00 1.393072e-01
1.032221e+00 5.000000e-01 4.950466e-01 2.785579e-03 4.822847e-01 9.307970e-01 1.010006e+00 1.445866e-01
1.032905e+00 5.000000e-01 4.947418e-01 3.094820e-03 4.810725e-01 9.290857e-01 1.010628e+00 1.498731e-01
1.033563e+00 5.000000e-01 4.944316e-01 3.426140e-03 4.798254e-01 9.274180e-01 1.011262e+00 1.551664e-01
1.034194e+00 5.000000e-01 4.941162e-01 3.780301e-03 4.785438e-01 9.257933e-01 1.011908e+00 1.604665e-01
1.034798e+00 5.000000e-01 4.937960e-01 4.158065e-03 4.772283e-01 9.242109e-01 1.012564e+00 1.657731e-01
1.035377e+00 5.000000e-01 4.934713e-01 4.560192e-03 4.758792e-01 9.226701e-01 1.013230e+00 1.710862e-01
1.035930e+00 5.000000e-01 4.931424e-01 4.987444e-03 4.744971e-01 9.211702e-01 1.013906e+00 1.764054e-01
1.036459e+00 5.000000e-01 4.928094e-01 5.440582e-03 4.730824e-01 9.197106e-01 1.014591e+00 1.817307e-01
1.036963e+00 5.000000e-01 4.924727e-01 5.920368e-03 4.716356e-01 9.182906e-01 1.015285e+00 1.870620e-01
1.037443e+00 5.000000e-01 4.921325e-01 6.427564e-03 4.701570e-01 9.169096e-01 1.015986e+00 1.923989e-01
1.037899e+00 5.000000e-01 4.917891e-01 6.962929e-03 4.686471e-01 9.155671e-01 1.016696e+00 1.977414e-01
1.038332e+00 5.000000e-01 4.914428e-01 7.527227e-03 4.671064e-01 9.142625e-01 1.017412e+00 2.030893e-01
1.038742e+00 5.000000e-01 4.910938e-01 8.121217e-03 4.655352e-01 9.129951e-01 1.018136e+00 2.084424e-01
1.039130e+00 5.000000e-01 4.907422e-01 8.745662e-03 4.639341e-01 9.117644e-01 1.018865e+00 2.138006e-01
1.039495e+00 5.000000e-01 4.903885e-01 9.401324e-03 4.623033e-01 9.105699e-01 1.019600e+00 2.191636e-01
1.039839e+00 5.000000e-01 4.900327e-01 1.008896e-02 4.606433e-01 9.094110e-01 1.020340e+00 2.245314e-01
1.040162e+00 5.000000e-01 4.896752e-01 1.080934e-02 4.589545e-01 9.082873e-01 1.021085e+00 2.299037e-01
1.040464e+00 5.000000e-01 4.893161e-01 1.156322e-02 4.572373e-01 9.071981e-01 1.021834e+00 2.352804e-01
1.040745e+00 5.000000e-01 4.889556e-01 1.235135e-02 4.554921e-01 9.061431e-01 1.022588e+00 2.406612e-01
1.041006e+00 5.000000e-01 4.885940e-01 1.317451e-02 4.537193e-01 9.051217e-01 1.023344e+00 2.460461e-01
1.041247e+00 5.000000e-01 4.882316e-01 1.403346e-02 4.519193e-01 9.041334e-01 1.024104e+00 2.514348e-01
1.041469e+00 5.000000e-01 4.878684e-01 1.492895e-02 4.500924e-01 9.031779e-01 1.024867e+00 2.568273e-01
1.041672e+00 5.000000e-01 4.875047e-01 1.586175e-02 4.482390e-01 9.022545e-01 1.025631e+00 2.622232e-01
1.041856e+00 5.000000e-01 4.871407e-01 1.683261e-02 4.463595e-01 9.013630e-01 1.026397e+00 2.676224e-01
1.042022e+00 5.000000e-01 4.867766e-01 1.784231e-02 4.444542e-01 9.005028e-01 1.027165e+00 2.730248e-01
1.042170e+00 5.000000e-01 4.864126e-01 1.889159e-02 4.425236e-01 8.996736e-01 1.027934e+00 2.784302e-01
1.042300e+00 5.000000e-01 4.860489e-01 1.998123e-02 4.405679e-01 8.988749e-01 1.028703e+00 2.838383e-01
1.042413e+00 5.000000e-01 4.856856e-01 2.111198e-02 4.385875e-01 8.981063e-01 1.029473e+00 2.892491e-01
1.042508e+00 5.000000e-01 4.853229e-01 2.228461e-02 4.365827e-01 8.973675e-01 1.030242e+00 2.946624e-01
1.042587e+00 5.000000e-01 4.849610e-01 2.349987e-02 4.345540e-01 8.966580e-01 1.031011e+00 3.000779e-01
1.042650e+00 5.000000e-01 4.846002e-01 2.475853e-02 4.325016e-01 8.959775e-01 1.031778e+00 3.054955e-01
1.042697e+00 5.000000e-01 4.842405e-01 2.606135e-02 4.304258e-01 8.953255e-01 1.032545e+00 3.109150e-01
1.042727e+00 5.000000e-01 4.838821e-01 2.740909e-02 4.283270e-01 8.947019e-01 1.033310e+00 3.163362e-01
1.042743e+00 5.000000e-01 4.835252e-01 2.880252e-02 4.262054e-01 8.941061e-01 1.034072e+00 3.217590e-01
1.042743e+00 5.000000e-01 4.831699e-01 3.024238e-02 4.240615e-01 8.935379e-01 1.034833e+00 3.271832e-01
1.042729e+00 5.000000e-01 4.828165e-01 3.172945e-02 4.218955e-01 8.929968e-01 1.035590e+00 3.326086e-01
1.042700e+00 5.000000e-01 4.824650e-01 3.326449e-02 4.197078e-01 8.924827e-01 1.036345e+00 3.380351e-01
1.042657e+00 5.000000e-01 4.821156e-01 3.484825e-02 4.174985e-01 8.919952e-01 1.037096e+00 3.434623e-01
1.042600e+00 5.000000e-01 4.817685e-01 3.648150e-02 4.152681e-01 8.915339e-01 1.037843e+00 3.488902e-01
1.042529e+00 5.000000e-01 4.814239e-01 3.816500e-02 4.130168e-01 8.910985e-01 1.038586e+00 3.543186e-01
1.042445e+00 5.000000e-01 4.810817e-01 3.989952e-02 4.107449e-01 8.906888e-01 1.039324e+00 3.597473e-01
1.042348e+00 5.000000e-01 4.807423e-01 4.168580e-02 4.084527e-01 8.903045e-01 1.040058e+00 3.651762e-01
1.042238e+00 5.000000e-01 4.804058e-01 4.352462e-02 4.061404e-01 8.899453e-01 1.040787e+00 3.706049e-01
1.042116e+00 5.000000e-01 4.800722e-01 4.541674e-02 4.038084e-01 8.896108e-01 1.041510e+00 3.760334e-01
1.041981e+00 5.000000e-01 4.797417e-01 4.736291e-02 4.014569e-01 8.893009e-01 1.042227e+00 3.814615e-01
1.041835e+00 5.000000e-01 4.794145e-01 4.936390e-02 3.990861e-01 8.890152e-01 1.042939e+00 3.868890e-01
1.041676e+00 5.000000e-01 4.790907e-01 5.142047e-02 3.966964e-01 8.887535e-01 1.043644e+00 3.923157e-01
1.041507e+00 5.000000e-01 4.787704e-01 5.353338e-02 3.942880e-01 8.885156e-01 1.044342e+00 3.977414e-01
1.041326e+00 5.000000e-01 4.784537e-01 5.570339e-02 3.918611e-01 8.883012e-01 1.045033e+00 4.031659e-01
1.041134e+00 5.000000e-01 4.781408e-01 5.793127e-02 3.894161e-01 8.881100e-01 1.045717e+00 4.085891e-01
1.040932e+00 5.000000e-01 4.778318e-01 6.021777e-02 3.869530e-01 8.879418e-01 1.046393e+00 4.140108e-01
1.040719e+00 5.000000e-01 4.775268e-01 6.256365e-02 3.844723e-01 8.877964e-01 1.047062e+00 4.194308e-01
1.040496e+00 5.000000e-01 4.772259e-01 6.496969e-02 3.819741e-01 8.876736e-01 1.047722e+00 4.248489e-01
1.040263e+00 5.000000e-01 4.769293e-01 6.743663e-02 3.794586e-01 8.875731e-01 1.048373e+00 4.302649e-01
1.040021e+00 5.000000e-01 4.766371e-01 6.996525e-02 3.769261e-01 8.874948e-01 1.049016e+00 4.356786e-01
1.039769e+00 5.000000e-01 4.763493e-01 7.255630e-02 3.743768e-01 8.874383e-01 1.049650e+00 4.410899e-01
1.039508e+00 5.000000e-01 4.760662e-01 7.521053e-02 3.718109e-01 8.874036e-01 1.050274e+00 4.464986e-01
1.039238e+00 5.000000e-01 4.757877e-01 7.792873e-02 3.692287e-01 8.873903e-01 1.050889e+00 4.519044e-01
1.038959e+00 5.000000e-01 4.755141e-01 8.071164e-02 3.666303e-01 8.873984e-01 1.051494e+00 4.573072e-01
1.038672e+00 5.000000e-01 4.752454e-01 8.356003e-02 3.640161e-01 8.874276e-01 1.052088e+00 4.627068e-01
1.038376e+00 5.000000e-01 4.749817e-01 8.647465e-02 3.613860e-01 8.874777e-01 1.052672e+00 4.681031e-01
1.038073e+00 5.000000e-01 4.747232e-01 8.945628e-02 3.587405e-01 8.875485e-01 1.053245e+00 4.734957e-01
1.037761e+00 5.000000e-01 4.744700e-01 9.250566e-02 3.560796e-01 8.876399e-01 1.053808e+00 4.788847e-01
1.037443e+00 5.000000e-01 4.742220e-01 9.562357e-02 3.534036e-01 8.877518e-01 1.054358e+00 4.842696e-01
1.037116e+00 5.000000e-01 4.739796e-01 9.881077e-02 3.507127e-01 8.878838e-01 1.054898e+00 4.896505e-01
1.036783e+00 5.000000e-01 4.737427e-01 1.020680e-01 3.480070e-01 8.880359e-01 1.055425e+00 4.950270e-01
1.036443e+00 5.000000e-01 4.735115e-01 1.053961e-01 3.452868e-01 8.882079e-01 1.055941e+00 5.003990e-01
1.036096e+00 5.000000e-01 4.732860e-01 1.087957e-01 3.425522e-01 8.883996e-01 1.056444e+00 5.057663e-01
1.035742e+00 5.000000e-01 4.730664e-01 1.122676e-01 3.398034e-01 8.886109e-01 1.056934e+00 5.111287e-01
1.035383e+00 5.000000e-01 4.728527e-01 1.158126e-01 3.370405e-01 8.888417e-01 1.057412e+00 5.164860e-01
1.035017e+00 5.000000e-01 4.726451e-01 1.194315e-01 3.342638e-01 8.890917e-01 1.057876e+00 5.218381e-01
1.034645e+00 5.000000e-01 4.724437e-01 1.231250e-01 3.314734e-01 8.893609e-01 1.058327e+00 5.271847e-01
1.034268e+00 5.000000e-01 4.722485e-01 1.268939e-01 3.286695e-01 8.896490e-01 1.058765e+00 5.325256e-01
1.033885e+00 5.000000e-01 4.720596e-01 1.307389e-01 3.258522e-01 8.899561e-01 1.059188e+00 5.378607e-01
1.033497e+00 5.000000e-01 4.718772e-01 1.346608e-01 3.230217e-01 8.902819e-01 1.059598e+00 5.431898e-01
1.033104e+00 5.000000e-01 4.717013e-01 1.386604e-01 3.201782e-01 8.906263e-01 1.059993e+00 5.485126e-01
1.032706e+00 5.000000e-01 4.715320e-01 1.427384e-01 3.173217e-01 8.909891e-01 1.060373e+00 5.538290e-01
1.032304e+00 5.000000e-01 4.713695e-01 1.468956e-01 3.144525e-01 8.913704e-01 1.060739e+00 5.591389e-01
1.031897e+00 5.000000e-01 4.712137e-01 1.511327e-01 3.115707e-01 8.917698e-01 1.061090e+00 5.644419e-01
1.031485e+00 5.000000e-01 4.710649e-01 1.554505e-01 3.086764e-01 8.921875e-01 1.061425e+00 5.697379e-01
1.031070e+00 5.000000e-01 4.709230e-01 1.598498e-01 3.057699e-01 8.926231e-01 1.061745e+00 5.750267e-01
1.030651e+00 5.000000e-01 4.707883e-01 1.643313e-01 3.028511e-01 8.930766e-01 1.062049e+00 5.803081e-01
1.030228e+00 5.000000e-01 4.706607e-01 1.688958e-01 2.999202e-01 8.935479e-01 1.062336e+00 5.855819e-01
1.029801e+00 5.000000e-01 4.705404e-01 1.735440e-01 2.969775e-01 8.940369e-01 1.062608e+00 5.908480e-01
1.029372e+00 5.000000e-01 4.704274e-01 1.782768e-01 2.940229e-01 8.945435e-01 1.062863e+00 5.961061e-01
1.028939e+00 5.000000e-01 4.703219e-01 1.830948e-01 2.910567e-01 8.950676e-01 1.063102e+00 6.013560e-01
1.028503e+00 5.000000e-01 4.702239e-01 1.879989e-01 2.880790e-01 8.956091e-01 1.063323e+00 6.065976e-01
1.028065e+00 5.000000e-01 4.701335e-01 1.929898e-01 2.850898e-01 8.961680e-01 1.063528e+00 6.118306e-01
1.027624e+00 5.000000e-01 4.700509e-01 1.980682e-01 2.820893e-01 8.967440e-01 1.063715e+00 6.170549e-01
1.027180e+00 5.000000e-01 4.699760e-01 2.032349e-01 2.790775e-01 8.973372e-01 1.063884e+00 6.222702e-01
1.026735e+00 5.000000e-01 4.699091e-01 2.084907e-01 2.760547e-01 8.979474e-01 1.064036e+00 6.274763e-01
1.026287e+00 5.000000e-01 4.698501e-01 2.138364e-01 2.730210e-01 8.985745e-01 1.064169e+00 6.326731e-01
1.025838e+00 5.000000e-01 4.697992e-01 2.192726e-01 2.699763e-01 8.992186e-01 1.064284e+00 6.378604e-01
1.025386e+00 5.000000e-01 4.697565e-01 2.248003e-01 2.669209e-01 8.998795e-01 1.064381e+00 6.430379e-01
1.024934e+00 5.000000e-01 4.697220e-01 2.304200e-01 2.638548e-01 9.005571e-01 1.064459e+00 6.482055e-01
1.024480e+00 5.000000e-01 4.696958e-01 2.361327e-01 2.607781e-01 9.012514e-01 1.064519e+00 6.533629e-01
1.024025e+00 5.000000e-01 4.696781e-01 2.419389e-01 2.576909e-01 9.019622e-01 1.064559e+00 6.585100e-01
1.023569e+00 5.000000e-01 4.696689e-01 2.478396e-01 2.545934e-01 9.026896e-01 1.064580e+00 6.636465e-01
1.023113e+00 5.000000e-01 4.696683e-01 2.538355e-01 2.514855e-01 9.034335e-01 1.064581e+00 6.687723e-01
1.022655e+00 5.000000e-01 4.696765e-01 2.599273e-01 2.483675e-01 9.041937e-01 1.064563e+00 6.738872e-01
1.022198e+00 5.000000e-01 4.696934e-01 2.661158e-01 2.452393e-01 9.049703e-01 1.064524e+00 6.789909e-01
1.021740e+00 5.000000e-01 4.697192e-01 2.724017e-01 2.421011e-01 9.057632e-01 1.064466e+00 6.840833e-01
1.021282e+00 5.000000e-01 4.697539e-01 2.787859e-01 2.389529e-01 9.065722e-01 1.064387e+00 6.891641e-01
1.020824e+00 5.000000e-01 4.697978e-01 2.852690e-01 2.357948e-01 9.073975e-01 1.064288e+00 6.942332e-01
1.020367e+00 5.000000e-01 4.698508e-01 2.918519e-01 2.326269e-01 9.082389e-01 1.064168e+00 6.992903e-01
1.019910e+00 5.000000e-01 4.699130e-01 2.985353e-01 2.294493e-01 9.090963e-01 1.064027e+00 7.043352e-01
1.019453e+00 5.000000e-01 4.699846e-01 3.053199e-01 2.262620e-01 9.099698e-01 1.063865e+00 7.093678e-01
1.018998e+00 5.000000e-01 4.700657e-01 3.122065e-01 2.230651e-01 9.108592e-01 1.063681e+00 7.143879e-01
1.018543e+00 5.000000e-01 4.701563e-01 3.191960e-01 2.198587e-01 9.117645e-01 1.063476e+00 7.193951e-01
1.018090e+00 5.000000e-01 4.702565e-01 3.262890e-01 2.166428e-01 9.126858e-01 1.063249e+00 7.243894e-01
1.017638e+00 5.000000e-01 4.703665e-01 3.334863e-01 2.134175e-01 9.136229e-01 1.063001e+00 7.293705e-01
1.017188e+00 5.000000e-01 4.704863e-01 3.407886e-01 2.101829e-01 9.145758e-01 1.062730e+00 7.343383e-01
1.016739e+00 5.000000e-01 4.706160e-01 3.481968e-01 2.069389e-01 9.155444e-01 1.062437e+00 7.392924e-01
1.016292e+00 5.000000e-01 4.707557e-01 3.557116e-01 2.036857e-01 9.165288e-01 1.062122e+00 7.442327e-01
1.015848e+00 5.000000e-01 4.709056e-01 3.633337e-01 2.004234e-01 9.175289e-01 1.061784e+00 7.491591e-01
1.015405e+00 5.000000e-01 4.710657e-01 3.710640e-01 1.971519e-01 9.185446e-01 1.061423e+00 7.540712e-01
1.014965e+00 5.000000e-01 4.712361e-01 3.789031e-01 1.938713e-01 9.195760e-01 1.061039e+00 7.589689e-01
1.014527e+00 5.000000e-01 4.714169e-01 3.868519e-01 1.905816e-01 9.206230e-01 1.060632e+00 7.638520e-01
1.014093e+00 5.000000e-01 4.716083e-01 3.949110e-01 1.872830e-01 9.216856e-01 1.060202e+00 7.687203e-01
1.013661e+00 5.000000e-01 4.718103e-01 4.030813e-01 1.839754e-01 9.227637e-01 1.059748e+00 7.735735e-01
1.013232e+00 5.000000e-01 4.720230e-01 4.113636e-01 1.806589e-01 9.238573e-01 1.059270e+00 7.784115e-01
1.012807e+00 5.000000e-01 4.722466e-01 4.197585e-01 1.773335e-01 9.249665e-01 1.058769e+00 7.832340e-01
1.012385e+00 5.000000e-01 4.724812e-01 4.282669e-01 1.739992e-01 9.260911e-01 1.058243e+00 7.880409e-01
1.011967e+00 5.000000e-01 4.727268e-01 4.368894e-01 1.706562e-01 9.272312e-01 1.057693e+00 7.928319e-01
1.011552e+00 5.000000e-01 4.729836e-01 4.456269e-01 1.673044e-01 9.283868e-01 1.057119e+00 7.976068e-01
1.011142e+00 5.000000e-01 4.732516e-01 4.544802e-01 1.639438e-01 9.295577e-01 1.056520e+00 8.023654e-01
1.010736e+00 5.000000e-01 4.735311e-01 4.634500e-01 1.605745e-01 9.307441e-01 1.055897e+00 8.071075e-01
1.010334e+00 5.000000e-01 4.738220e-01 4.725369e-01 1.571965e-01 9.319459e-01 1.055249e+00 8.118328e-01
1.009937e+00 5.000000e-01 4.741246e-01 4.817420e-01 1.538098e-01 9.331631e-01 1.054575e+00 8.165413e-01
1.009544e+00 5.000000e-01 4.744389e-01 4.910657e-01 1.504145e-01 9.343956e-01 1.053876e+00 8.212326e-01
1.009157e+00 5.000000e-01 4.747651e-01 5.005091e-01 1.470105e-01 9.356435e-01 1.053152e+00 8.259066e-01
1.008774e+00 5.000000e-01 4.751032e-01 5.100727e-01 1.435980e-01 9.369067e-01 1.052403e+00 8.305630e-01
1.008397e+00 5.000000e-01 4.754534e-01 5.197573e-01 1.401768e-01 9.381853e-01 1.051628e+00 8.352016e-01
1.008026e+00 5.000000e-01 4.758158e-01 5.295638e-01 1.367470e-01 9.394792e-01 1.050827e+00 8.398223e-01
1.007660e+00 5.000000e-01 4.761906e-01 5.394929e-01 1.333087e-01 9.407884e-01 1.050000e+00 8.444248e-01
1.007300e+00 5.000000e-01 4.765778e-01 5.495453e-01 1.298618e-01 9.421130e-01 1.049147e+00 8.490089e-01
1.006946e+00 5.000000e-01 4.769776e-01 5.597218e-01 1.264063e-01 9.434529e-01 1.048267e+00 8.535743e-01
1.006598e+00 5.000000e-01 4.773901e-01 5.700232e-01 1.229423e-01 9.448080e-01 1.047361e+00 8.581209e-01
1.006257e+00 5.000000e-01 4.778155e-01 5.804502e-01 1.194697e-01 9.461785e-01 1.046429e+00 8.626485e-01
1.005922e+00 5.000000e-01 4.782538e-01 5.910035e-01 1.159886e-01 9.475643e-01 1.045470e+00 8.671568e-01
1.005595e+00 5.000000e-01 4.787052e-01 6.016841e-01 1.124989e-01 9.489654e-01 1.044484e+00 8.716457e-01
1.005274e+00 5.000000e-01 4.791699e-01 6.124925e-01 1.090007e-01 9.503817e-01 1.043471e+00 8.761149e-01
1.004961e+00 5.000000e-01 4.796479e-01 6.234296e-01 1.054940e-01 9.518134e-01 1.042431e+00 8.805642e-01
1.004655e+00 5.000000e-01 4.801394e-01 6.344962e-01 1.019787e-01 9.532604e-01 1.041364e+00 8.849934e-01
1.004357e+00 5.000000e-01 4.806446e-01 6.456929e-01 9.845481e-02 9.547227e-01 1.040270e+00 8.894023e-01
1.004067e+00 5.000000e-01 4.811635e-01 6.570206e-01 9.492237e-02 9.562002e-01 1.039148e+00 8.937907e-01
1.003784e+00 5.000000e-01 4.816964e-01 6.684800e-01 9.138135e-02 9.576931e-01 1.037998e+00 8.981583e-01
1.003510e+00 5.000000e-01 4.822433e-01 6.800719e-01 8.783174e-02 9.592013e-01 1.036821e+00 9.025050e-01
1.003245e+00 5.000000e-01 4.828045e-01 6.917970e-01 8.427352e-02 9.607248e-01 1.035616e+00 9.068305e-01
1.002988e+00 5.000000e-01 4.833800e-01 7.036561e-01 8.070667e-02 9.622636e-01 1.034383e+00 9.111347e-01
1.002740e+00 5.000000e-01 4.839700e-01 7.156500e-01 7.713119e-02 9.638177e-01 1.033122e+00 9.154173e-01
1.002502e+00 5.000000e-01 4.845747e-01 7.277794e-01 7.354704e-02 9.653871e-01 1.031833e+00 9.196781e-01
1.002272e+00 5.000000e-01 4.851942e-01 7.400451e-01 6.995422e-02 9.669719e-01 1.030515e+00 9.239169e-01
1.002053e+00 5.000000e-01 4.858287e-01 7.524478e-01 6.635269e-02 9.685720e-01 1.029169e+00 9.281335e-01
1.001843e+00 5.000000e-01 4.864783e-01 7.649883e-01 6.274243e-02 9.701874e-01 1.027795e+00 9.323277e-01
1.001643e+00 5.000000e-01 4.871432e-01 7.776674e-01 5.912341e-02 9.718182e-01 1.026392e+00 9.364992e-01
1.001453e+00 5.000000e-01 4.878236e-01 7.904859e-01 5.549561e-02 9.734643e-01 1.024961e+00 9.406479e-01
1.001274e+00 5.000000e-01 4.885195e-01 8.034444e-01 5.185900e-02 9.751257e-01 1.023501e+00 9.447736e-01
1.001105e+00 5.000000e-01 4.892313e-01 8.165438e-01 4.821354e-02 9.768025e-01 1.022012e+00 9.488761e-01
1.000948e+00 5.000000e-01 4.899590e-01 8.297848e-01 4.455920e-02 9.784947e-01 1.020494e+00 9.529551e-01
1.000802e+00 5.000000e-01 4.907028e-01 8.431682e-01 4.089595e-02 9.802022e-01 1.018947e+00 9.570104e-01
1.000667e+00 5.000000e-01 4.914629e-01 8.566947e-01 3.722375e-02 9.819251e-01 1.017371e+00 9.610419e-01
1.000543e+00 5.000000e-01 4.922395e-01 8.703651e-01 3.354255e-02 9.836634e-01 1.015766e+00 9.650493e-01
1.000432e+00 5.000000e-01 4.930328e-01 8.841801e-01 2.985233e-02 9.854170e-01 1.014131e+00 9.690324e-01
1.000333e+00 5.000000e-01 4.938428e-01 8.981406e-01 2.615304e-02 9.871860e-01 1.012468e+00 9.729911e-01
1.000246e+00 5.000000e-01 4.946699e-01 9.122473e-01 2.244463e-02 9.889704e-01 1.010775e+00 9.769251e-01
1.000172e+00 5.000000e-01 4.955142e-01 9.265009e-01 1.872706e-02 9.907702e-01 1.009053e+00 9.808342e-01
1.000111e+00 5.000000e-01 4.963758e-01 9.409022e-01 1.500028e-02 9.925854e-01 1.007301e+00 9.847183e-01
1.000063e+00 5.000000e-01 4.972550e-01 9.554520e-01 1.126424e-02 9.944159e-01 1.005520e+00 9.885771e-01
1.000028e+00 5.000000e-01 4.981520e-01 9.701510e-01 7.518897e-03 9.962619e-01 1.003710e+00 9.924104e-01
1.000007e+00 5.000000e-01 4.990669e-01 9.850000e-01 3.764193e-03 9.981232e-01 1.001870e+00 9.962181e-01
1.000000e+00 5.000000e-01 5.000000e-01 9.999997e-01 7.500000e-08 1.000000e+00 1.000000e+00 9.999999e-01


==> graphics/H=0.6.dat <==
D H B R Fs x y T
1.127492e+00 6.000000e-01 6.000000e-01 1.000000e-21 6.000000e-01 7.583057e-01 1.000000e+00 9.579764e-08
1.128151e+00 6.000000e-01 5.992962e-01 1.269014e-07 5.989305e-01 7.563512e-01 1.001174e+00 4.820075e-03
1.128776e+00 6.000000e-01 5.985813e-01 1.015181e-06 5.978170e-01 7.544400e-01 1.002370e+00 9.652027e-03
1.129367e+00 6.000000e-01 5.978557e-01 3.426202e-06 5.966600e-01 7.525714e-01 1.003587e+00 1.449583e-02
1.129924e+00 6.000000e-01 5.971198e-01 8.121326e-06 5.954601e-01 7.507446e-01 1.004823e+00 1.935134e-02
1.130449e+00 6.000000e-01 5.963741e-01 1.586192e-05 5.942180e-01 7.489590e-01 1.006080e+00 2.421845e-02
1.130941e+00 6.000000e-01 5.956190e-01 2.740934e-05 5.929341e-01 7.472138e-01 1.007355e+00 2.909701e-02
1.131402e+00 6.000000e-01 5.948549e-01 4.352496e-05 5.916092e-01 7.455083e-01 1.008649e+00 3.398690e-02
1.131831e+00 6.000000e-01 5.940820e-01 6.497013e-05 5.902438e-01 7.438420e-01 1.009961e+00 3.888799e-02
1.132229e+00 6.000000e-01 5.933010e-01 9.250622e-05 5.888385e-01 7.422142e-01 1.011291e+00 4.380014e-02
1.132597e+00 6.000000e-01 5.925120e-01 1.268946e-04 5.873938e-01 7.406242e-01 1.012638e+00 4.872322e-02
1.132935e+00 6.000000e-01 5.917156e-01 1.688966e-04 5.859104e-01 7.390714e-01 1.014001e+00 5.365710e-02
1.133244e+00 6.000000e-01 5.909119e-01 2.192736e-04 5.843888e-01 7.375552e-01 1.015380e+00 5.860163e-02
1.133524e+00 6.000000e-01 5.901015e-01 2.787870e-04 5.828296e-01 7.360751e-01 1.016774e+00 6.355669e-02
1.133776e+00 6.000000e-01 5.892846e-01 3.481982e-04 5.812333e-01 7.346304e-01 1.018184e+00 6.852213e-02
1.134000e+00 6.000000e-01 5.884616e-01 4.282684e-04 5.796005e-01 7.332207e-01 1.019608e+00 7.349781e-02
1.134196e+00 6.000000e-01 5.876328e-01 5.197591e-04 5.779317e-01 7.318453e-01 1.021046e+00 7.848360e-02
1.134366e+00 6.000000e-01 5.867985e-01 6.234316e-04 5.762275e-01 7.305037e-01 1.022497e+00 8.347936e-02
1.134509e+00 6.000000e-01 5.859591e-01 7.400473e-04 5.744883e-01 7.291954e-01 1.023962e+00 8.848495e-02
1.134626e+00 6.000000e-01 5.851149e-01 8.703675e-04 5.727149e-01 7.279199e-01 1.025440e+00 9.350022e-02
1.134717e+00 6.000000e-01 5.842662e-01 1.015154e-03 5.709075e-01 7.266766e-01 1.026929e+00 9.852504e-02
1.134784e+00 6.000000e-01 5.834132e-01 1.175167e-03 5.690669e-01 7.254652e-01 1.028431e+00 1.035593e-01
1.134825e+00 6.000000e-01 5.825563e-01 1.351169e-03 5.671934e-01 7.242851e-01 1.029943e+00 1.086027e-01
1.134842e+00 6.000000e-01 5.816957e-01 1.543921e-03 5.652876e-01 7.231358e-01 1.031467e+00 1.136553e-01
1.134835e+00 6.000000e-01 5.808318e-01 1.754185e-03 5.633501e-01 7.220169e-01 1.033001e+00 1.187169e-01
1.134805e+00 6.000000e-01 5.799648e-01 1.982721e-03 5.613812e-01 7.209279e-01 1.034546e+00 1.237873e-01
1.134752e+00 6.000000e-01 5.790949e-01 2.230291e-03 5.593815e-01 7.198684e-01 1.036100e+00 1.288664e-01
1.134676e+00 6.000000e-01 5.782225e-01 2.497657e-03 5.573514e-01 7.188381e-01 1.037663e+00 1.339540e-01
1.134578e+00 6.000000e-01 5.773478e-01 2.785579e-03 5.552915e-01 7.178363e-01 1.039235e+00 1.390500e-01
1.134458e+00 6.000000e-01 5.764711e-01 3.094820e-03 5.532022e-01 7.168628e-01 1.040815e+00 1.441542e-01
1.134316e+00 6.000000e-01 5.755925e-01 3.426140e-03 5.510839e-01 7.159172e-01 1.042404e+00 1.492665e-01
1.134154e+00 6.000000e-01 5.747124e-01 3.780301e-03 5.489372e-01 7.149990e-01 1.044000e+00 1.543868e-01
1.133971e+00 6.000000e-01 5.738310e-01 4.158065e-03 5.467625e-01 7.141078e-01 1.045604e+00 1.595149e-01
1.133767e+00 6.000000e-01 5.729484e-01 4.560192e-03 5.445603e-01 7.132434e-01 1.047215e+00 1.646506e-01
1.133543e+00 6.000000e-01 5.720650e-01 4.987444e-03 5.423309e-01 7.124052e-01 1.048832e+00 1.697938e-01
1.133300e+00 6.000000e-01 5.711809e-01 5.440582e-03 5.400749e-01 7.115930e-01 1.050455e+00 1.749444e-01
1.133038e+00 6.000000e-01 5.702964e-01 5.920368e-03 5.377926e-01 7.108065e-01 1.052084e+00 1.801022e-01
1.132756e+00 6.000000e-01 5.694117e-01 6.427564e-03 5.354845e-01 7.100452e-01 1.053719e+00 1.852670e-01
1.132456e+00 6.000000e-01 5.685270e-01 6.962929e-03 5.331510e-01 7.093088e-01 1.055359e+00 1.904387e-01
1.132138e+00 6.000000e-01 5.676424e-01 7.527227e-03 5.307925e-01 7.085970e-01 1.057003e+00 1.956172e-01
1.131802e+00 6.000000e-01 5.667582e-01 8.121217e-03 5.284094e-01 7.079095e-01 1.058652e+00 2.008022e-01
1.131449e+00 6.000000e-01 5.658746e-01 8.745662e-03 5.260022e-01 7.072459e-01 1.060306e+00 2.059937e-01
1.131078e+00 6.000000e-01 5.649918e-01 9.401324e-03 5.235712e-01 7.066060e-01 1.061962e+00 2.111915e-01
1.130691e+00 6.000000e-01 5.641099e-01 1.008896e-02 5.211169e-01 7.059894e-01 1.063623e+00 2.163955e-01
1.130287e+00 6.000000e-01 5.632291e-01 1.080934e-02 5.186396e-01 7.053959e-01 1.065286e+00 2.216054e-01
1.129866e+00 6.000000e-01 5.623496e-01 1.156322e-02 5.161396e-01 7.048251e-01 1.066952e+00 2.268212e-01
1.129430e+00 6.000000e-01 5.614716e-01 1.235135e-02 5.136175e-01 7.042768e-01 1.068620e+00 2.320426e-01
1.128978e+00 6.000000e-01 5.605952e-01 1.317451e-02 5.110735e-01 7.037507e-01 1.070291e+00 2.372696e-01
1.128511e+00 6.000000e-01 5.597206e-01 1.403346e-02 5.085081e-01 7.032465e-01 1.071963e+00 2.425020e-01
1.128029e+00 6.000000e-01 5.588480e-01 1.492895e-02 5.059215e-01 7.027639e-01 1.073637e+00 2.477396e-01
1.127532e+00 6.000000e-01 5.579775e-01 1.586175e-02 5.033141e-01 7.023028e-01 1.075312e+00 2.529822e-01
1.127021e+00 6.000000e-01 5.571093e-01 1.683261e-02 5.006864e-01 7.018628e-01 1.076988e+00 2.582298e-01
1.126496e+00 6.000000e-01 5.562435e-01 1.784231e-02 4.980386e-01 7.014437e-01 1.078664e+00 2.634821e-01
1.125957e+00 6.000000e-01 5.553803e-01 1.889159e-02 4.953711e-01 7.010452e-01 1.080341e+00 2.687390e-01
1.125404e+00 6.000000e-01 5.545198e-01 1.998123e-02 4.926842e-01 7.006671e-01 1.082017e+00 2.740004e-01
1.124838e+00 6.000000e-01 5.536621e-01 2.111198e-02 4.899783e-01 7.003092e-01 1.083693e+00 2.792661e-01
1.124259e+00 6.000000e-01 5.528074e-01 2.228461e-02 4.872536e-01 6.999712e-01 1.085369e+00 2.845359e-01
1.123668e+00 6.000000e-01 5.519558e-01 2.349987e-02 4.845105e-01 6.996530e-01 1.087043e+00 2.898096e-01
1.123064e+00 6.000000e-01 5.511075e-01 2.475853e-02 4.817494e-01 6.993542e-01 1.088717e+00 2.950873e-01
1.122447e+00 6.000000e-01 5.502626e-01 2.606135e-02 4.789705e-01 6.990748e-01 1.090388e+00 3.003686e-01
1.121819e+00 6.000000e-01 5.494211e-01 2.740909e-02 4.761741e-01 6.988143e-01 1.092058e+00 3.056534e-01
1.121179e+00 6.000000e-01 5.485833e-01 2.880252e-02 4.733606e-01 6.985728e-01 1.093726e+00 3.109415e-01
1.120528e+00 6.000000e-01 5.477493e-01 3.024238e-02 4.705302e-01 6.983499e-01 1.095392e+00 3.162329e-01
1.119866e+00 6.000000e-01 5.469190e-01 3.172945e-02 4.676833e-01 6.981455e-01 1.097054e+00 3.215273e-01
1.119192e+00 6.000000e-01 5.460928e-01 3.326449e-02 4.648201e-01 6.979593e-01 1.098714e+00 3.268246e-01
1.118508e+00 6.000000e-01 5.452706e-01 3.484825e-02 4.619408e-01 6.977912e-01 1.100371e+00 3.321247e-01
1.117813e+00 6.000000e-01 5.444527e-01 3.648150e-02 4.590459e-01 6.976410e-01 1.102024e+00 3.374273e-01
1.117109e+00 6.000000e-01 5.436390e-01 3.816500e-02 4.561356e-01 6.975086e-01 1.103674e+00 3.427323e-01
1.116394e+00 6.000000e-01 5.428297e-01 3.989952e-02 4.532101e-01 6.973936e-01 1.105319e+00 3.480396e-01
1.115669e+00 6.000000e-01 5.420249e-01 4.168580e-02 4.502697e-01 6.972961e-01 1.106960e+00 3.533490e-01
1.114935e+00 6.000000e-01 5.412247e-01 4.352462e-02 4.473146e-01 6.972157e-01 1.108597e+00 3.586604e-01
1.114192e+00 6.000000e-01 5.404293e-01 4.541674e-02 4.443452e-01 6.971524e-01 1.110229e+00 3.639735e-01
1.113440e+00 6.000000e-01 5.396386e-01 4.736291e-02 4.413617e-01 6.971059e-01 1.111855e+00 3.692883e-01
1.112678e+00 6.000000e-01 5.388528e-01 4.936390e-02 4.383643e-01 6.970761e-01 1.113477e+00 3.746046e-01
1.111908e+00 6.000000e-01 5.380719e-01 5.142047e-02 4.353532e-01 6.970629e-01 1.115093e+00 3.799221e-01
1.111130e+00 6.000000e-01 5.372962e-01 5.353338e-02 4.323288e-01 6.970661e-01 1.116703e+00 3.852408e-01
1.110343e+00 6.000000e-01 5.365255e-01 5.570339e-02 4.292913e-01 6.970855e-01 1.118306e+00 3.905606e-01
1.109549e+00 6.000000e-01 5.357602e-01 5.793127e-02 4.262408e-01 6.971210e-01 1.119904e+00 3.958811e-01
1.108746e+00 6.000000e-01 5.350001e-01 6.021777e-02 4.231777e-01 6.971726e-01 1.121495e+00 4.012024e-01
1.107936e+00 6.000000e-01 5.342454e-01 6.256365e-02 4.201021e-01 6.972399e-01 1.123079e+00 4.065242e-01
1.107119e+00 6.000000e-01 5.334962e-01 6.496969e-02 4.170142e-01 6.973229e-01 1.124656e+00 4.118463e-01
1.106294e+00 6.000000e-01 5.327526e-01 6.743663e-02 4.139144e-01 6.974215e-01 1.126226e+00 4.171686e-01
1.105462e+00 6.000000e-01 5.320146e-01 6.996525e-02 4.108028e-01 6.975355e-01 1.127789e+00 4.224910e-01
1.104624e+00 6.000000e-01 5.312823e-01 7.255630e-02 4.076795e-01 6.976648e-01 1.129343e+00 4.278133e-01
1.103778e+00 6.000000e-01 5.305558e-01 7.521053e-02 4.045449e-01 6.978093e-01 1.130889e+00 4.331353e-01
1.102927e+00 6.000000e-01 5.298352e-01 7.792873e-02 4.013991e-01 6.979689e-01 1.132428e+00 4.384569e-01
1.102069e+00 6.000000e-01 5.291204e-01 8.071164e-02 3.982423e-01 6.981434e-01 1.133957e+00 4.437779e-01
1.101205e+00 6.000000e-01 5.284117e-01 8.356003e-02 3.950748e-01 6.983327e-01 1.135478e+00 4.490981e-01
1.100335e+00 6.000000e-01 5.277090e-01 8.647465e-02 3.918966e-01 6.985367e-01 1.136990e+00 4.544175e-01
1.099459e+00 6.000000e-01 5.270125e-01 8.945628e-02 3.887081e-01 6.987554e-01 1.138493e+00 4.597357e-01
1.098578e+00 6.000000e-01 5.263221e-01 9.250566e-02 3.855093e-01 6.989885e-01 1.139986e+00 4.650528e-01
1.097691e+00 6.000000e-01 5.256380e-01 9.562357e-02 3.823005e-01 6.992360e-01 1.141470e+00 4.703684e-01
1.096799e+00 6.000000e-01 5.249603e-01 9.881077e-02 3.790818e-01 6.994979e-01 1.142944e+00 4.756825e-01
1.095902e+00 6.000000e-01 5.242889e-01 1.020680e-01 3.758535e-01 6.997739e-01 1.144407e+00 4.809948e-01
1.095000e+00 6.000000e-01 5.236239e-01 1.053961e-01 3.726157e-01 7.000640e-01 1.145860e+00 4.863053e-01
1.094094e+00 6.000000e-01 5.229655e-01 1.087957e-01 3.693685e-01 7.003681e-01 1.147303e+00 4.916138e-01
1.093183e+00 6.000000e-01 5.223136e-01 1.122676e-01 3.661121e-01 7.006862e-01 1.148735e+00 4.969201e-01
1.092267e+00 6.000000e-01 5.216684e-01 1.158126e-01 3.628467e-01 7.010180e-01 1.150156e+00 5.022240e-01
1.091347e+00 6.000000e-01 5.210298e-01 1.194315e-01 3.595725e-01 7.013636e-01 1.151566e+00 5.075254e-01
1.090424e+00 6.000000e-01 5.203980e-01 1.231250e-01 3.562896e-01 7.017228e-01 1.152964e+00 5.128241e-01
1.089496e+00 6.000000e-01 5.197729e-01 1.268939e-01 3.529981e-01 7.020956e-01 1.154350e+00 5.181199e-01
1.088564e+00 6.000000e-01 5.191547e-01 1.307389e-01 3.496983e-01 7.024819e-01 1.155725e+00 5.234128e-01
1.087629e+00 6.000000e-01 5.185434e-01 1.346608e-01 3.463902e-01 7.028816e-01 1.157087e+00 5.287025e-01
1.086691e+00 6.000000e-01 5.179391e-01 1.386604e-01 3.430740e-01 7.032946e-01 1.158437e+00 5.339888e-01
1.085749e+00 6.000000e-01 5.173417e-01 1.427384e-01 3.397498e-01 7.037209e-01 1.159775e+00 5.392717e-01
1.084804e+00 6.000000e-01 5.167515e-01 1.468956e-01 3.364178e-01 7.041604e-01 1.161100e+00 5.445509e-01
1.083856e+00 6.000000e-01 5.161683e-01 1.511327e-01 3.330782e-01 7.046130e-01 1.162412e+00 5.498262e-01
1.082905e+00 6.000000e-01 5.155923e-01 1.554505e-01 3.297309e-01 7.050786e-01 1.163710e+00 5.550976e-01
1.081951e+00 6.000000e-01 5.150235e-01 1.598498e-01 3.263763e-01 7.055573e-01 1.164995e+00 5.603649e-01
1.080995e+00 6.000000e-01 5.144619e-01 1.643313e-01 3.230143e-01 7.060488e-01 1.166267e+00 5.656278e-01
1.080036e+00 6.000000e-01 5.139077e-01 1.688958e-01 3.196452e-01 7.065532e-01 1.167525e+00 5.708863e-01
1.079075e+00 6.000000e-01 5.133609e-01 1.735440e-01 3.162691e-01 7.070704e-01 1.168768e+00 5.761401e-01
1.078112e+00 6.000000e-01 5.128214e-01 1.782768e-01 3.128860e-01 7.076004e-01 1.169998e+00 5.813891e-01
1.077147e+00 6.000000e-01 5.122894e-01 1.830948e-01 3.094961e-01 7.081430e-01 1.171213e+00 5.866331e-01
1.076180e+00 6.000000e-01 5.117649e-01 1.879989e-01 3.060994e-01 7.086983e-01 1.172413e+00 5.918720e-01
1.075211e+00 6.000000e-01 5.112479e-01 1.929898e-01 3.026962e-01 7.092661e-01 1.173599e+00 5.971056e-01
1.074241e+00 6.000000e-01 5.107386e-01 1.980682e-01 2.992866e-01 7.098465e-01 1.174769e+00 6.023337e-01
1.073269e+00 6.000000e-01 5.102369e-01 2.032349e-01 2.958705e-01 7.104394e-01 1.175924e+00 6.075562e-01
1.072295e+00 6.000000e-01 5.097429e-01 2.084907e-01 2.924482e-01 7.110447e-01 1.177064e+00 6.127729e-01
1.071321e+00 6.000000e-01 5.092566e-01 2.138364e-01 2.890197e-01 7.116624e-01 1.178188e+00 6.179836e-01
1.070345e+00 6.000000e-01 5.087781e-01 2.192726e-01 2.855851e-01 7.122924e-01 1.179296e+00 6.231882e-01
1.069369e+00 6.000000e-01 5.083075e-01 2.248003e-01 2.821446e-01 7.129348e-01 1.180388e+00 6.283865e-01
1.068391e+00 6.000000e-01 5.078447e-01 2.304200e-01 2.786981e-01 7.135894e-01 1.181464e+00 6.335783e-01
1.067413e+00 6.000000e-01 5.073898e-01 2.361327e-01 2.752459e-01 7.142563e-01 1.182523e+00 6.387635e-01
1.066434e+00 6.000000e-01 5.069429e-01 2.419389e-01 2.717880e-01 7.149353e-01 1.183565e+00 6.439419e-01
1.065455e+00 6.000000e-01 5.065041e-01 2.478396e-01 2.683245e-01 7.156265e-01 1.184591e+00 6.491132e-01
1.064475e+00 6.000000e-01 5.060733e-01 2.538355e-01 2.648555e-01 7.163298e-01 1.185599e+00 6.542775e-01
1.063495e+00 6.000000e-01 5.056506e-01 2.599273e-01 2.613810e-01 7.170452e-01 1.186590e+00 6.594344e-01
1.062516e+00 6.000000e-01 5.052360e-01 2.661158e-01 2.579011e-01 7.177727e-01 1.187564e+00 6.645839e-01
1.061536e+00 6.000000e-01 5.048297e-01 2.724017e-01 2.544160e-01 7.185123e-01 1.188520e+00 6.697256e-01
1.060556e+00 6.000000e-01 5.044316e-01 2.787859e-01 2.509257e-01 7.192638e-01 1.189458e+00 6.748596e-01
1.059576e+00 6.000000e-01 5.040418e-01 2.852690e-01 2.474302e-01 7.200273e-01 1.190377e+00 6.799856e-01
1.058597e+00 6.000000e-01 5.036604e-01 2.918519e-01 2.439297e-01 7.208028e-01 1.191279e+00 6.851034e-01
1.057619e+00 6.000000e-01 5.032873e-01 2.985353e-01 2.404242e-01 7.215902e-01 1.192162e+00 6.902128e-01
1.056641e+00 6.000000e-01 5.029226e-01 3.053199e-01 2.369137e-01 7.223895e-01 1.193026e+00 6.953138e-01
1.055663e+00 6.000000e-01 5.025665e-01 3.122065e-01 2.333985e-01 7.232008e-01 1.193872e+00 7.004060e-01
1.054687e+00 6.000000e-01 5.022189e-01 3.191960e-01 2.298784e-01 7.240239e-01 1.194698e+00 7.054894e-01
1.053711e+00 6.000000e-01 5.018798e-01 3.262890e-01 2.263536e-01 7.248589e-01 1.195505e+00 7.105638e-01
1.052737e+00 6.000000e-01 5.015494e-01 3.334863e-01 2.228241e-01 7.257057e-01 1.196293e+00 7.156290e-01
1.051764e+00 6.000000e-01 5.012276e-01 3.407886e-01 2.192900e-01 7.265644e-01 1.197061e+00 7.206848e-01
1.050792e+00 6.000000e-01 5.009146e-01 3.481968e-01 2.157514e-01 7.274349e-01 1.197809e+00 7.257310e-01
1.049822e+00 6.000000e-01 5.006103e-01 3.557116e-01 2.122082e-01 7.283172e-01 1.198537e+00 7.307675e-01
1.048853e+00 6.000000e-01 5.003149e-01 3.633337e-01 2.086606e-01 7.292113e-01 1.199245e+00 7.357941e-01
1.047886e+00 6.000000e-01 5.000283e-01 3.710640e-01 2.051086e-01 7.301172e-01 1.199932e+00 7.408107e-01
1.046920e+00 6.000000e-01 4.997506e-01 3.789031e-01 2.015523e-01 7.310349e-01 1.200599e+00 7.458169e-01
1.045957e+00 6.000000e-01 4.994819e-01 3.868519e-01 1.979917e-01 7.319644e-01 1.201245e+00 7.508128e-01
1.044995e+00 6.000000e-01 4.992223e-01 3.949110e-01 1.944268e-01 7.329056e-01 1.201869e+00 7.557980e-01
1.044036e+00 6.000000e-01 4.989717e-01 4.030813e-01 1.908577e-01 7.338587e-01 1.202473e+00 7.607725e-01
1.043079e+00 6.000000e-01 4.987302e-01 4.113636e-01 1.872845e-01 7.348235e-01 1.203055e+00 7.657359e-01
1.042124e+00 6.000000e-01 4.984980e-01 4.197585e-01 1.837071e-01 7.358001e-01 1.203616e+00 7.706883e-01
1.041172e+00 6.000000e-01 4.982749e-01 4.282669e-01 1.801256e-01 7.367885e-01 1.204155e+00 7.756293e-01
1.040222e+00 6.000000e-01 4.980611e-01 4.368894e-01 1.765401e-01 7.377887e-01 1.204671e+00 7.805588e-01
1.039275e+00 6.000000e-01 4.978567e-01 4.456269e-01 1.729505e-01 7.388007e-01 1.205166e+00 7.854766e-01
1.038331e+00 6.000000e-01 4.976617e-01 4.544802e-01 1.693570e-01 7.398244e-01 1.205638e+00 7.903826e-01
1.037389e+00 6.000000e-01 4.974761e-01 4.634500e-01 1.657595e-01 7.408600e-01 1.206088e+00 7.952765e-01
1.036451e+00 6.000000e-01 4.973001e-01 4.725369e-01 1.621581e-01 7.419073e-01 1.206515e+00 8.001582e-01
1.035516e+00 6.000000e-01 4.971336e-01 4.817420e-01 1.585528e-01 7.429665e-01 1.206919e+00 8.050275e-01
1.034584e+00 6.000000e-01 4.969767e-01 4.910657e-01 1.549436e-01 7.440375e-01 1.207300e+00 8.098842e-01
1.033656e+00 6.000000e-01 4.968295e-01 5.005091e-01 1.513306e-01 7.451204e-01 1.207658e+00 8.147281e-01
1.032731e+00 6.000000e-01 4.966921e-01 5.100727e-01 1.477138e-01 7.462150e-01 1.207992e+00 8.195591e-01
1.031809e+00 6.000000e-01 4.965645e-01 5.197573e-01 1.440932e-01 7.473216e-01 1.208302e+00 8.243769e-01
1.030892e+00 6.000000e-01 4.964467e-01 5.295638e-01 1.404687e-01 7.484400e-01 1.208589e+00 8.291814e-01
1.029978e+00 6.000000e-01 4.963389e-01 5.394929e-01 1.368406e-01 7.495704e-01 1.208851e+00 8.339724e-01
1.029068e+00 6.000000e-01 4.962411e-01 5.495453e-01 1.332087e-01 7.507126e-01 1.209090e+00 8.387497e-01
1.028162e+00 6.000000e-01 4.961533e-01 5.597218e-01 1.295731e-01 7.518668e-01 1.209304e+00 8.435131e-01
1.027261e+00 6.000000e-01 4.960756e-01 5.700232e-01 1.259337e-01 7.530329e-01 1.209493e+00 8.482624e-01
1.026364e+00 6.000000e-01 4.960082e-01 5.804502e-01 1.222907e-01 7.542110e-01 1.209657e+00 8.529975e-01
1.025471e+00 6.000000e-01 4.959510e-01 5.910035e-01 1.186440e-01 7.554011e-01 1.209797e+00 8.577181e-01
1.024583e+00 6.000000e-01 4.959041e-01 6.016841e-01 1.149936e-01 7.566032e-01 1.209911e+00 8.624241e-01
1.023699e+00 6.000000e-01 4.958676e-01 6.124925e-01 1.113396e-01 7.578173e-01 1.210000e+00 8.671153e-01
1.022821e+00 6.000000e-01 4.958416e-01 6.234296e-01 1.076819e-01 7.590435e-01 1.210064e+00 8.717914e-01
1.021947e+00 6.000000e-01 4.958261e-01 6.344962e-01 1.040205e-01 7.602818e-01 1.210102e+00 8.764524e-01
1.021078e+00 6.000000e-01 4.958213e-01 6.456929e-01 1.003555e-01 7.615322e-01 1.210113e+00 8.810980e-01
1.020215e+00 6.000000e-01 4.958271e-01 6.570206e-01 9.668688e-02 7.627948e-01 1.210099e+00 8.857279e-01
1.019356e+00 6.000000e-01 4.958436e-01 6.684800e-01 9.301459e-02 7.640695e-01 1.210059e+00 8.903421e-01
1.018503e+00 6.000000e-01 4.958710e-01 6.800719e-01 8.933866e-02 7.653565e-01 1.209992e+00 8.949404e-01
1.017656e+00 6.000000e-01 4.959094e-01 6.917970e-01 8.565908e-02 7.666556e-01 1.209898e+00 8.995225e-01
1.016814e+00 6.000000e-01 4.959587e-01 7.036561e-01 8.197586e-02 7.679671e-01 1.209778e+00 9.040882e-01
1.015978e+00 6.000000e-01 4.960190e-01 7.156500e-01 7.828898e-02 7.692908e-01 1.209631e+00 9.086374e-01
1.015148e+00 6.000000e-01 4.960906e-01 7.277794e-01 7.459845e-02 7.706269e-01 1.209457e+00 9.131698e-01
1.014325e+00 6.000000e-01 4.961733e-01 7.400451e-01 7.090426e-02 7.719754e-01 1.209255e+00 9.176853e-01
1.013507e+00 6.000000e-01 4.962674e-01 7.524478e-01 6.720640e-02 7.733363e-01 1.209026e+00 9.221837e-01
1.012695e+00 6.000000e-01 4.963729e-01 7.649883e-01 6.350485e-02 7.747096e-01 1.208769e+00 9.266647e-01
1.011890e+00 6.000000e-01 4.964898e-01 7.776674e-01 5.979962e-02 7.760954e-01 1.208484e+00 9.311282e-01
1.011092e+00 6.000000e-01 4.966184e-01 7.904859e-01 5.609068e-02 7.774937e-01 1.208171e+00 9.355740e-01
1.010300e+00 6.000000e-01 4.967586e-01 8.034444e-01 5.237803e-02 7.789045e-01 1.207830e+00 9.400019e-01
1.009515e+00 6.000000e-01 4.969105e-01 8.165438e-01 4.866164e-02 7.803280e-01 1.207461e+00 9.444117e-01
1.008738e+00 6.000000e-01 4.970743e-01 8.297848e-01 4.494151e-02 7.817641e-01 1.207063e+00 9.488032e-01
1.007967e+00 6.000000e-01 4.972501e-01 8.431682e-01 4.121761e-02 7.832130e-01 1.206636e+00 9.531761e-01
1.007203e+00 6.000000e-01 4.974379e-01 8.566947e-01 3.748993e-02 7.846745e-01 1.206181e+00 9.575304e-01
1.006447e+00 6.000000e-01 4.976378e-01 8.703651e-01 3.375845e-02 7.861488e-01 1.205696e+00 9.618657e-01
1.005699e+00 6.000000e-01 4.978500e-01 8.841801e-01 3.002315e-02 7.876359e-01 1.205182e+00 9.661820e-01
1.004958e+00 6.000000e-01 4.980745e-01 8.981406e-01 2.628399e-02 7.891359e-01 1.204639e+00 9.704789e-01
1.004225e+00 6.000000e-01 4.983114e-01 9.122473e-01 2.254097e-02 7.906488e-01 1.204066e+00 9.747563e-01
1.003500e+00 6.000000e-01 4.985608e-01 9.265009e-01 1.879405e-02 7.921747e-01 1.203464e+00 9.790140e-01
1.002783e+00 6.000000e-01 4.988230e-01 9.409022e-01 1.504321e-02 7.937135e-01 1.202832e+00 9.832518e-01
1.002075e+00 6.000000e-01 4.990978e-01 9.554520e-01 1.128843e-02 7.952655e-01 1.202169e+00 9.874695e-01
1.001374e+00 6.000000e-01 4.993855e-01 9.701510e-01 7.529662e-03 7.968305e-01 1.201476e+00 9.916669e-01
1.000683e+00 6.000000e-01 4.996862e-01 9.850000e-01 3.766888e-03 7.984086e-01 1.200754e+00 9.958438e-01
1.000000e+00 6.000000e-01 5.000000e-01 9.999997e-01 7.500000e-08 8.000000e-01 1.200000e+00 9.999999e-01


==> graphics/H=0.7.dat <==
D H B R Fs x y T
1.243273e+00 7.000000e-01 6.999999e-01 1.000000e-21 6.999999e-01 5.522086e-01 1.000000e+00 9.189814e-08
1.242954e+00 7.000000e-01 6.985497e-01 1.269014e-07 6.978104e-01 5.510616e-01 1.002076e+00 4.624486e-03
1.242608e+00 7.000000e-01 6.970943e-01 1.015181e-06 6.955848e-01 5.499404e-01 1.004168e+00 9.261597e-03
1.242237e+00 7.000000e-01 6.956341e-01 3.426202e-06 6.933237e-01 5.488449e-01 1.006276e+00 1.391131e-02
1.241840e+00 7.000000e-01 6.941693e-01 8.121326e-06 6.910278e-01 5.477745e-01 1.008399e+00 1.857350e-02
1.241419e+00 7.000000e-01 6.927005e-01 1.586192e-05 6.886975e-01 5.467289e-01 1.010538e+00 2.324805e-02
1.240973e+00 7.000000e-01 6.912279e-01 2.740934e-05 6.863335e-01 5.457078e-01 1.012691e+00 2.793484e-02
1.240503e+00 7.000000e-01 6.897518e-01 4.352496e-05 6.839363e-01 5.447108e-01 1.014858e+00 3.263375e-02
1.240009e+00 7.000000e-01 6.882725e-01 6.497013e-05 6.815065e-01 5.437375e-01 1.017039e+00 3.734465e-02
1.239493e+00 7.000000e-01 6.867904e-01 9.250622e-05 6.790447e-01 5.427876e-01 1.019234e+00 4.206743e-02
1.238953e+00 7.000000e-01 6.853058e-01 1.268946e-04 6.765514e-01 5.418609e-01 1.021442e+00 4.680196e-02
1.238392e+00 7.000000e-01 6.838189e-01 1.688966e-04 6.740271e-01 5.409569e-01 1.023663e+00 5.154812e-02
1.237808e+00 7.000000e-01 6.823301e-01 2.192736e-04 6.714725e-01 5.400753e-01 1.025896e+00 5.630578e-02
1.237203e+00 7.000000e-01 6.808396e-01 2.787870e-04 6.688879e-01 5.392158e-01 1.028142e+00 6.107481e-02
1.236577e+00 7.000000e-01 6.793477e-01 3.481982e-04 6.662740e-01 5.383782e-01 1.030400e+00 6.585510e-02
1.235930e+00 7.000000e-01 6.778547e-01 4.282684e-04 6.636313e-01 5.375620e-01 1.032670e+00 7.064651e-02
1.235263e+00 7.000000e-01 6.763609e-01 5.197591e-04 6.609602e-01 5.367671e-01 1.034950e+00 7.544892e-02
1.234575e+00 7.000000e-01 6.748664e-01 6.234316e-04 6.582614e-01 5.359931e-01 1.037242e+00 8.026219e-02
1.233868e+00 7.000000e-01 6.733717e-01 7.400473e-04 6.555352e-01 5.352398e-01 1.039545e+00 8.508621e-02
1.233142e+00 7.000000e-01 6.718768e-01 8.703675e-04 6.527823e-01 5.345068e-01 1.041858e+00 8.992084e-02
1.232397e+00 7.000000e-01 6.703822e-01 1.015154e-03 6.500030e-01 5.337939e-01 1.044180e+00 9.476596e-02
1.231633e+00 7.000000e-01 6.688879e-01 1.175167e-03 6.471979e-01 5.331008e-01 1.046513e+00 9.962143e-02
1.230851e+00 7.000000e-01 6.673942e-01 1.351169e-03 6.443675e-01 5.324273e-01 1.048855e+00 1.044871e-01
1.230052e+00 7.000000e-01 6.659014e-01 1.543921e-03 6.415122e-01 5.317731e-01 1.051207e+00 1.093629e-01
1.229235e+00 7.000000e-01 6.644096e-01 1.754185e-03 6.386325e-01 5.311379e-01 1.053567e+00 1.142487e-01
1.228400e+00 7.000000e-01 6.629191e-01 1.982721e-03 6.357288e-01 5.305216e-01 1.055936e+00 1.191443e-01
1.227549e+00 7.000000e-01 6.614302e-01 2.230291e-03 6.328017e-01 5.299237e-01 1.058313e+00 1.240495e-01
1.226682e+00 7.000000e-01 6.599429e-01 2.497657e-03 6.298515e-01 5.293443e-01 1.060698e+00 1.289644e-01
1.225798e+00 7.000000e-01 6.584574e-01 2.785579e-03 6.268787e-01 5.287828e-01 1.063091e+00 1.338887e-01
1.224899e+00 7.000000e-01 6.569741e-01 3.094820e-03 6.238838e-01 5.282393e-01 1.065491e+00 1.388223e-01
1.223984e+00 7.000000e-01 6.554931e-01 3.426140e-03 6.208672e-01 5.277133e-01 1.067898e+00 1.437651e-01
1.223053e+00 7.000000e-01 6.540145e-01 3.780301e-03 6.178292e-01 5.272048e-01 1.070313e+00 1.487169e-01
1.222108e+00 7.000000e-01 6.525385e-01 4.158065e-03 6.147704e-01 5.267135e-01 1.072734e+00 1.536776e-01
1.221148e+00 7.000000e-01 6.510654e-01 4.560192e-03 6.116912e-01 5.262391e-01 1.075161e+00 1.586471e-01
1.220174e+00 7.000000e-01 6.495952e-01 4.987444e-03 6.085918e-01 5.257815e-01 1.077594e+00 1.636253e-01
1.219186e+00 7.000000e-01 6.481282e-01 5.440582e-03 6.054729e-01 5.253405e-01 1.080033e+00 1.686119e-01
1.218185e+00 7.000000e-01 6.466644e-01 5.920368e-03 6.023347e-01 5.249158e-01 1.082478e+00 1.736070e-01
1.217170e+00 7.000000e-01 6.452042e-01 6.427564e-03 5.991777e-01 5.245073e-01 1.084928e+00 1.786102e-01
1.216141e+00 7.000000e-01 6.437475e-01 6.962929e-03 5.960022e-01 5.241148e-01 1.087383e+00 1.836216e-01
1.215100e+00 7.000000e-01 6.422946e-01 7.527227e-03 5.928086e-01 5.237380e-01 1.089843e+00 1.886410e-01
1.214046e+00 7.000000e-01 6.408456e-01 8.121217e-03 5.895973e-01 5.233769e-01 1.092307e+00 1.936681e-01
1.212980e+00 7.000000e-01 6.394007e-01 8.745662e-03 5.863687e-01 5.230311e-01 1.094775e+00 1.987030e-01
1.211902e+00 7.000000e-01 6.379599e-01 9.401324e-03 5.831231e-01 5.227006e-01 1.097248e+00 2.037455e-01
1.210812e+00 7.000000e-01 6.365234e-01 1.008896e-02 5.798609e-01 5.223852e-01 1.099724e+00 2.087954e-01
1.209711e+00 7.000000e-01 6.350914e-01 1.080934e-02 5.765825e-01 5.220846e-01 1.102203e+00 2.138526e-01
1.208598e+00 7.000000e-01 6.336640e-01 1.156322e-02 5.732882e-01 5.217988e-01 1.104686e+00 2.189169e-01
1.207475e+00 7.000000e-01 6.322412e-01 1.235135e-02 5.699783e-01 5.215275e-01 1.107172e+00 2.239883e-01
1.206340e+00 7.000000e-01 6.308233e-01 1.317451e-02 5.666532e-01 5.212706e-01 1.109661e+00 2.290665e-01
1.205195e+00 7.000000e-01 6.294103e-01 1.403346e-02 5.633133e-01 5.210279e-01 1.112152e+00 2.341516e-01
1.204040e+00 7.000000e-01 6.280023e-01 1.492895e-02 5.599588e-01 5.207993e-01 1.114646e+00 2.392432e-01
1.202875e+00 7.000000e-01 6.265995e-01 1.586175e-02 5.565900e-01 5.205846e-01 1.117141e+00 2.443414e-01
1.201700e+00 7.000000e-01 6.252019e-01 1.683261e-02 5.532074e-01 5.203837e-01 1.119638e+00 2.494459e-01
1.200515e+00 7.000000e-01 6.238096e-01 1.784231e-02 5.498112e-01 5.201964e-01 1.122137e+00 2.545566e-01
1.199321e+00 7.000000e-01 6.224228e-01 1.889159e-02 5.464017e-01 5.200226e-01 1.124637e+00 2.596734e-01
1.198118e+00 7.000000e-01 6.210416e-01 1.998123e-02 5.429792e-01 5.198621e-01 1.127139e+00 2.647961e-01
1.196906e+00 7.000000e-01 6.196660e-01 2.111198e-02 5.395441e-01 5.197149e-01 1.129641e+00 2.699246e-01
1.195685e+00 7.000000e-01 6.182961e-01 2.228461e-02 5.360966e-01 5.195806e-01 1.132144e+00 2.750589e-01
1.194456e+00 7.000000e-01 6.169320e-01 2.349987e-02 5.326370e-01 5.194594e-01 1.134647e+00 2.801986e-01
1.193218e+00 7.000000e-01 6.155739e-01 2.475853e-02 5.291656e-01 5.193509e-01 1.137150e+00 2.853438e-01
1.191973e+00 7.000000e-01 6.142217e-01 2.606135e-02 5.256827e-01 5.192550e-01 1.139654e+00 2.904942e-01
1.190719e+00 7.000000e-01 6.128756e-01 2.740909e-02 5.221885e-01 5.191717e-01 1.142157e+00 2.956498e-01
1.189458e+00 7.000000e-01 6.115356e-01 2.880252e-02 5.186834e-01 5.191009e-01 1.144659e+00 3.008103e-01
1.188189e+00 7.000000e-01 6.102018e-01 3.024238e-02 5.151676e-01 5.190423e-01 1.147161e+00 3.059758e-01
1.186914e+00 7.000000e-01 6.088743e-01 3.172945e-02 5.116414e-01 5.189959e-01 1.149662e+00 3.111459e-01
1.185631e+00 7.000000e-01 6.075532e-01 3.326449e-02 5.081050e-01 5.189616e-01 1.152162e+00 3.163207e-01
1.184341e+00 7.000000e-01 6.062385e-01 3.484825e-02 5.045586e-01 5.189392e-01 1.154661e+00 3.214998e-01
1.183045e+00 7.000000e-01 6.049303e-01 3.648150e-02 5.010026e-01 5.189286e-01 1.157158e+00 3.266834e-01
1.181742e+00 7.000000e-01 6.036287e-01 3.816500e-02 4.974372e-01 5.189298e-01 1.159653e+00 3.318711e-01
1.180432e+00 7.000000e-01 6.023336e-01 3.989952e-02 4.938626e-01 5.189426e-01 1.162147e+00 3.370628e-01
1.179117e+00 7.000000e-01 6.010453e-01 4.168580e-02 4.902791e-01 5.189668e-01 1.164638e+00 3.422585e-01
1.177796e+00 7.000000e-01 5.997636e-01 4.352462e-02 4.866869e-01 5.190025e-01 1.167126e+00 3.474579e-01
1.176468e+00 7.000000e-01 5.984888e-01 4.541674e-02 4.830861e-01 5.190496e-01 1.169612e+00 3.526610e-01
1.175136e+00 7.000000e-01 5.972208e-01 4.736291e-02 4.794772e-01 5.191078e-01 1.172096e+00 3.578676e-01
1.173797e+00 7.000000e-01 5.959597e-01 4.936390e-02 4.758602e-01 5.191771e-01 1.174576e+00 3.630776e-01
1.172454e+00 7.000000e-01 5.947055e-01 5.142047e-02 4.722354e-01 5.192574e-01 1.177053e+00 3.682908e-01
1.171105e+00 7.000000e-01 5.934584e-01 5.353338e-02 4.686030e-01 5.193487e-01 1.179527e+00 3.735071e-01
1.169751e+00 7.000000e-01 5.922182e-01 5.570339e-02 4.649633e-01 5.194508e-01 1.181997e+00 3.787264e-01
1.168393e+00 7.000000e-01 5.909852e-01 5.793127e-02 4.613164e-01 5.195637e-01 1.184463e+00 3.839485e-01
1.167030e+00 7.000000e-01 5.897592e-01 6.021777e-02 4.576625e-01 5.196872e-01 1.186925e+00 3.891733e-01
1.165662e+00 7.000000e-01 5.885405e-01 6.256365e-02 4.540018e-01 5.198212e-01 1.189383e+00 3.944007e-01
1.164290e+00 7.000000e-01 5.873289e-01 6.496969e-02 4.503346e-01 5.199658e-01 1.191836e+00 3.996305e-01
1.162914e+00 7.000000e-01 5.861246e-01 6.743663e-02 4.466609e-01 5.201207e-01 1.194285e+00 4.048626e-01
1.161534e+00 7.000000e-01 5.849276e-01 6.996525e-02 4.429811e-01 5.202860e-01 1.196729e+00 4.100969e-01
1.160149e+00 7.000000e-01 5.837379e-01 7.255630e-02 4.392953e-01 5.204615e-01 1.199168e+00 4.153332e-01
1.158762e+00 7.000000e-01 5.825556e-01 7.521053e-02 4.356037e-01 5.206472e-01 1.201602e+00 4.205714e-01
1.157370e+00 7.000000e-01 5.813806e-01 7.792873e-02 4.319064e-01 5.208430e-01 1.204030e+00 4.258113e-01
1.155975e+00 7.000000e-01 5.802131e-01 8.071164e-02 4.282037e-01 5.210488e-01 1.206453e+00 4.310528e-01
1.154577e+00 7.000000e-01 5.790530e-01 8.356003e-02 4.244956e-01 5.212646e-01 1.208870e+00 4.362959e-01
1.153175e+00 7.000000e-01 5.779004e-01 8.647465e-02 4.207825e-01 5.214902e-01 1.211281e+00 4.415403e-01
1.151770e+00 7.000000e-01 5.767553e-01 8.945628e-02 4.170643e-01 5.217257e-01 1.213686e+00 4.467859e-01
1.150363e+00 7.000000e-01 5.756178e-01 9.250566e-02 4.133414e-01 5.219709e-01 1.216085e+00 4.520326e-01
1.148952e+00 7.000000e-01 5.744878e-01 9.562357e-02 4.096139e-01 5.222258e-01 1.218477e+00 4.572802e-01
1.147539e+00 7.000000e-01 5.733654e-01 9.881077e-02 4.058818e-01 5.224903e-01 1.220862e+00 4.625287e-01
1.146123e+00 7.000000e-01 5.722506e-01 1.020680e-01 4.021454e-01 5.227643e-01 1.223240e+00 4.677778e-01
1.144705e+00 7.000000e-01 5.711434e-01 1.053961e-01 3.984049e-01 5.230478e-01 1.225611e+00 4.730275e-01
1.143284e+00 7.000000e-01 5.700440e-01 1.087957e-01 3.946603e-01 5.233408e-01 1.227975e+00 4.782775e-01
1.141861e+00 7.000000e-01 5.689522e-01 1.122676e-01 3.909119e-01 5.236431e-01 1.230332e+00 4.835279e-01
1.140437e+00 7.000000e-01 5.678681e-01 1.158126e-01 3.871597e-01 5.239548e-01 1.232681e+00 4.887784e-01
1.139010e+00 7.000000e-01 5.667917e-01 1.194315e-01 3.834038e-01 5.242757e-01 1.235022e+00 4.940289e-01
1.137581e+00 7.000000e-01 5.657231e-01 1.231250e-01 3.796446e-01 5.246059e-01 1.237354e+00 4.992793e-01
1.136151e+00 7.000000e-01 5.646622e-01 1.268939e-01 3.758820e-01 5.249451e-01 1.239679e+00 5.045294e-01
1.134718e+00 7.000000e-01 5.636091e-01 1.307389e-01 3.721161e-01 5.252935e-01 1.241995e+00 5.097791e-01
1.133285e+00 7.000000e-01 5.625638e-01 1.346608e-01 3.683472e-01 5.256510e-01 1.244303e+00 5.150283e-01
1.131850e+00 7.000000e-01 5.615264e-01 1.386604e-01 3.645754e-01 5.260175e-01 1.246602e+00 5.202768e-01
1.130413e+00 7.000000e-01 5.604967e-01 1.427384e-01 3.608007e-01 5.263929e-01 1.248892e+00 5.255245e-01
1.128976e+00 7.000000e-01 5.594749e-01 1.468956e-01 3.570233e-01 5.267772e-01 1.251173e+00 5.307713e-01
1.127537e+00 7.000000e-01 5.584610e-01 1.511327e-01 3.532433e-01 5.271704e-01 1.253445e+00 5.360170e-01
1.126097e+00 7.000000e-01 5.574549e-01 1.554505e-01 3.494609e-01 5.275725e-01 1.255707e+00 5.412615e-01
1.124657e+00 7.000000e-01 5.564567e-01 1.598498e-01 3.456761e-01 5.279833e-01 1.257959e+00 5.465047e-01
1.123215e+00 7.000000e-01 5.554665e-01 1.643313e-01 3.418890e-01 5.284029e-01 1.260202e+00 5.517464e-01
1.121773e+00 7.000000e-01 5.544841e-01 1.688958e-01 3.380998e-01 5.288312e-01 1.262435e+00 5.569865e-01
1.120330e+00 7.000000e-01 5.535097e-01 1.735440e-01 3.343085e-01 5.292681e-01 1.264657e+00 5.622248e-01
1.118887e+00 7.000000e-01 5.525432e-01 1.782768e-01 3.305153e-01 5.297137e-01 1.266869e+00 5.674613e-01
1.117443e+00 7.000000e-01 5.515846e-01 1.830948e-01 3.267202e-01 5.301679e-01 1.269071e+00 5.726957e-01
1.115999e+00 7.000000e-01 5.506340e-01 1.879989e-01 3.229235e-01 5.306306e-01 1.271262e+00 5.779280e-01
1.114555e+00 7.000000e-01 5.496914e-01 1.929898e-01 3.191250e-01 5.311019e-01 1.273442e+00 5.831580e-01
1.113110e+00 7.000000e-01 5.487568e-01 1.980682e-01 3.153250e-01 5.315817e-01 1.275611e+00 5.883856e-01
1.111666e+00 7.000000e-01 5.478301e-01 2.032349e-01 3.115236e-01 5.320699e-01 1.277768e+00 5.936106e-01
1.110221e+00 7.000000e-01 5.469115e-01 2.084907e-01 3.077208e-01 5.325666e-01 1.279915e+00 5.988330e-01
1.108777e+00 7.000000e-01 5.460009e-01 2.138364e-01 3.039167e-01 5.330717e-01 1.282049e+00 6.040525e-01
1.107333e+00 7.000000e-01 5.450982e-01 2.192726e-01 3.001114e-01 5.335851e-01 1.284172e+00 6.092690e-01
1.105889e+00 7.000000e-01 5.442036e-01 2.248003e-01 2.963050e-01 5.341069e-01 1.286283e+00 6.144825e-01
1.104445e+00 7.000000e-01 5.433171e-01 2.304200e-01 2.924975e-01 5.346371e-01 1.288382e+00 6.196927e-01
1.103002e+00 7.000000e-01 5.424386e-01 2.361327e-01 2.886891e-01 5.351755e-01 1.290469e+00 6.248995e-01
1.101560e+00 7.000000e-01 5.415681e-01 2.419389e-01 2.848798e-01 5.357222e-01 1.292543e+00 6.301028e-01
1.100118e+00 7.000000e-01 5.407058e-01 2.478396e-01 2.810697e-01 5.362772e-01 1.294604e+00 6.353025e-01
1.098677e+00 7.000000e-01 5.398514e-01 2.538355e-01 2.772589e-01 5.368404e-01 1.296653e+00 6.404984e-01
1.097236e+00 7.000000e-01 5.390052e-01 2.599273e-01 2.734474e-01 5.374119e-01 1.298689e+00 6.456904e-01
1.095797e+00 7.000000e-01 5.381670e-01 2.661158e-01 2.696354e-01 5.379915e-01 1.300711e+00 6.508783e-01
1.094358e+00 7.000000e-01 5.373370e-01 2.724017e-01 2.658228e-01 5.385793e-01 1.302721e+00 6.560621e-01
1.092920e+00 7.000000e-01 5.365150e-01 2.787859e-01 2.620097e-01 5.391753e-01 1.304716e+00 6.612415e-01
1.091484e+00 7.000000e-01 5.357012e-01 2.852690e-01 2.581963e-01 5.397794e-01 1.306699e+00 6.664164e-01
1.090048e+00 7.000000e-01 5.348954e-01 2.918519e-01 2.543825e-01 5.403916e-01 1.308667e+00 6.715867e-01
1.088614e+00 7.000000e-01 5.340978e-01 2.985353e-01 2.505685e-01 5.410120e-01 1.310621e+00 6.767523e-01
1.087181e+00 7.000000e-01 5.333084e-01 3.053199e-01 2.467542e-01 5.416404e-01 1.312561e+00 6.819130e-01
1.085750e+00 7.000000e-01 5.325270e-01 3.122065e-01 2.429398e-01 5.422770e-01 1.314487e+00 6.870687e-01
1.084320e+00 7.000000e-01 5.317539e-01 3.191960e-01 2.391253e-01 5.429216e-01 1.316398e+00 6.922192e-01
1.082891e+00 7.000000e-01 5.309888e-01 3.262890e-01 2.353107e-01 5.435743e-01 1.318295e+00 6.973644e-01
1.081464e+00 7.000000e-01 5.302320e-01 3.334863e-01 2.314962e-01 5.442351e-01 1.320177e+00 7.025042e-01
1.080039e+00 7.000000e-01 5.294833e-01 3.407886e-01 2.276817e-01 5.449039e-01 1.322044e+00 7.076384e-01
1.078616e+00 7.000000e-01 5.287428e-01 3.481968e-01 2.238673e-01 5.455807e-01 1.323895e+00 7.127669e-01
1.077194e+00 7.000000e-01 5.280105e-01 3.557116e-01 2.200531e-01 5.462656e-01 1.325731e+00 7.178896e-01
1.075774e+00 7.000000e-01 5.272864e-01 3.633337e-01 2.162390e-01 5.469585e-01 1.327552e+00 7.230062e-01
1.074356e+00 7.000000e-01 5.265705e-01 3.710640e-01 2.124252e-01 5.476595e-01 1.329357e+00 7.281167e-01
1.072940e+00 7.000000e-01 5.258628e-01 3.789031e-01 2.086117e-01 5.483685e-01 1.331146e+00 7.332209e-01
1.071526e+00 7.000000e-01 5.251633e-01 3.868519e-01 2.047985e-01 5.490855e-01 1.332919e+00 7.383188e-01
1.070115e+00 7.000000e-01 5.244721e-01 3.949110e-01 2.009857e-01 5.498105e-01 1.334675e+00 7.434100e-01
1.068705e+00 7.000000e-01 5.237891e-01 4.030813e-01 1.971733e-01 5.505435e-01 1.336416e+00 7.484945e-01
1.067298e+00 7.000000e-01 5.231143e-01 4.113636e-01 1.933613e-01 5.512846e-01 1.338139e+00 7.535722e-01
1.065893e+00 7.000000e-01 5.224479e-01 4.197585e-01 1.895498e-01 5.520337e-01 1.339847e+00 7.586430e-01
1.064491e+00 7.000000e-01 5.217897e-01 4.282669e-01 1.857388e-01 5.527908e-01 1.341537e+00 7.637065e-01
1.063091e+00 7.000000e-01 5.211398e-01 4.368894e-01 1.819283e-01 5.535559e-01 1.343210e+00 7.687628e-01
1.061693e+00 7.000000e-01 5.204981e-01 4.456269e-01 1.781184e-01 5.543290e-01 1.344865e+00 7.738117e-01
1.060298e+00 7.000000e-01 5.198648e-01 4.544802e-01 1.743091e-01 5.551102e-01 1.346504e+00 7.788531e-01
1.058906e+00 7.000000e-01 5.192398e-01 4.634500e-01 1.705005e-01 5.558994e-01 1.348125e+00 7.838867e-01
1.057516e+00 7.000000e-01 5.186232e-01 4.725369e-01 1.666925e-01 5.566967e-01 1.349727e+00 7.889125e-01
1.056130e+00 7.000000e-01 5.180149e-01 4.817420e-01 1.628852e-01 5.575020e-01 1.351313e+00 7.939303e-01
1.054746e+00 7.000000e-01 5.174149e-01 4.910657e-01 1.590786e-01 5.583154e-01 1.352879e+00 7.989399e-01
1.053365e+00 7.000000e-01 5.168233e-01 5.005091e-01 1.552727e-01 5.591369e-01 1.354428e+00 8.039413e-01
1.051987e+00 7.000000e-01 5.162401e-01 5.100727e-01 1.514676e-01 5.599664e-01 1.355958e+00 8.089342e-01
1.050611e+00 7.000000e-01 5.156652e-01 5.197573e-01 1.476633e-01 5.608041e-01 1.357470e+00 8.139186e-01
1.049240e+00 7.000000e-01 5.150988e-01 5.295638e-01 1.438597e-01 5.616498e-01 1.358962e+00 8.188942e-01
1.047871e+00 7.000000e-01 5.145408e-01 5.394929e-01 1.400570e-01 5.625037e-01 1.360436e+00 8.238610e-01
1.046505e+00 7.000000e-01 5.139913e-01 5.495453e-01 1.362551e-01 5.633657e-01 1.361891e+00 8.288187e-01
1.045143e+00 7.000000e-01 5.134502e-01 5.597218e-01 1.324541e-01 5.642358e-01 1.363326e+00 8.337673e-01
1.043784e+00 7.000000e-01 5.129176e-01 5.700232e-01 1.286539e-01 5.651141e-01 1.364742e+00 8.387066e-01
1.042428e+00 7.000000e-01 5.123934e-01 5.804502e-01 1.248546e-01 5.660005e-01 1.366138e+00 8.436364e-01
1.041076e+00 7.000000e-01 5.118778e-01 5.910035e-01 1.210562e-01 5.668952e-01 1.367514e+00 8.485565e-01
1.039728e+00 7.000000e-01 5.113706e-01 6.016841e-01 1.172587e-01 5.677981e-01 1.368870e+00 8.534669e-01
1.038383e+00 7.000000e-01 5.108721e-01 6.124925e-01 1.134621e-01 5.687092e-01 1.370206e+00 8.583674e-01
1.037041e+00 7.000000e-01 5.103820e-01 6.234296e-01 1.096664e-01 5.696285e-01 1.371522e+00 8.632579e-01
1.035703e+00 7.000000e-01 5.099006e-01 6.344962e-01 1.058717e-01 5.705562e-01 1.372817e+00 8.681381e-01
1.034369e+00 7.000000e-01 5.094277e-01 6.456929e-01 1.020779e-01 5.714921e-01 1.374091e+00 8.730079e-01
1.033039e+00 7.000000e-01 5.089635e-01 6.570206e-01 9.828502e-02 5.724363e-01 1.375344e+00 8.778672e-01
1.031713e+00 7.000000e-01 5.085079e-01 6.684800e-01 9.449311e-02 5.733889e-01 1.376576e+00 8.827158e-01
1.030391e+00 7.000000e-01 5.080610e-01 6.800719e-01 9.070216e-02 5.743498e-01 1.377787e+00 8.875536e-01
1.029072e+00 7.000000e-01 5.076227e-01 6.917970e-01 8.691216e-02 5.753192e-01 1.378977e+00 8.923804e-01
1.027758e+00 7.000000e-01 5.071931e-01 7.036561e-01 8.312313e-02 5.762969e-01 1.380145e+00 8.971961e-01
1.026448e+00 7.000000e-01 5.067723e-01 7.156500e-01 7.933506e-02 5.772831e-01 1.381291e+00 9.020004e-01
1.025142e+00 7.000000e-01 5.063602e-01 7.277794e-01 7.554795e-02 5.782777e-01 1.382415e+00 9.067934e-01
1.023840e+00 7.000000e-01 5.059569e-01 7.400451e-01 7.176180e-02 5.792809e-01 1.383517e+00 9.115747e-01
1.022543e+00 7.000000e-01 5.055624e-01 7.524478e-01 6.797662e-02 5.802926e-01 1.384596e+00 9.163442e-01
1.021250e+00 7.000000e-01 5.051768e-01 7.649883e-01 6.419239e-02 5.813128e-01 1.385654e+00 9.211018e-01
1.019962e+00 7.000000e-01 5.047999e-01 7.776674e-01 6.040911e-02 5.823416e-01 1.386688e+00 9.258473e-01
1.018677e+00 7.000000e-01 5.044320e-01 7.904859e-01 5.662679e-02 5.833791e-01 1.387699e+00 9.305806e-01
1.017398e+00 7.000000e-01 5.040730e-01 8.034444e-01 5.284540e-02 5.844252e-01 1.388688e+00 9.353014e-01
1.016123e+00 7.000000e-01 5.037229e-01 8.165438e-01 4.906496e-02 5.854800e-01 1.389653e+00 9.400097e-01
1.014853e+00 7.000000e-01 5.033818e-01 8.297848e-01 4.528545e-02 5.865435e-01 1.390595e+00 9.447053e-01
1.013587e+00 7.000000e-01 5.030497e-01 8.431682e-01 4.150686e-02 5.876158e-01 1.391513e+00 9.493880e-01
1.012327e+00 7.000000e-01 5.027266e-01 8.566947e-01 3.772918e-02 5.886968e-01 1.392407e+00 9.540576e-01
1.011071e+00 7.000000e-01 5.024125e-01 8.703651e-01 3.395241e-02 5.897867e-01 1.393277e+00 9.587141e-01
1.009820e+00 7.000000e-01 5.021076e-01 8.841801e-01 3.017653e-02 5.908855e-01 1.394123e+00 9.633571e-01
1.008574e+00 7.000000e-01 5.018118e-01 8.981406e-01 2.640153e-02 5.919932e-01 1.394945e+00 9.679866e-01
1.007334e+00 7.000000e-01 5.015252e-01 9.122473e-01 2.262741e-02 5.931098e-01 1.395742e+00 9.726024e-01
1.006098e+00 7.000000e-01 5.012478e-01 9.265009e-01 1.885413e-02 5.942355e-01 1.396515e+00 9.772043e-01
1.004868e+00 7.000000e-01 5.009796e-01 9.409022e-01 1.508170e-02 5.953701e-01 1.397262e+00 9.817922e-01
1.003643e+00 7.000000e-01 5.007207e-01 9.554520e-01 1.131010e-02 5.965139e-01 1.397985e+00 9.863659e-01
1.002423e+00 7.000000e-01 5.004711e-01 9.701510e-01 7.539302e-03 5.976668e-01 1.398682e+00 9.909251e-01
1.001209e+00 7.000000e-01 5.002308e-01 9.850000e-01 3.769300e-03 5.988288e-01 1.399354e+00 9.954699e-01
1.000000e+00 7.000000e-01 5.000000e-01 9.999997e-01 7.500000e-08 6.000001e-01 1.400000e+00 9.999999e-01


==> graphics/H=0.8.dat <==
D H B R Fs x y T
1.346410e+00 7.999999e-01 7.999999e-01 1.000000e-21 7.999999e-01 3.660255e-01 1.000000e+00 8.806627e-08
1.345135e+00 7.999999e-01 7.977560e-01 1.269014e-07 7.966199e-01 3.653774e-01 1.002813e+00 4.432291e-03
1.343843e+00 7.999999e-01 7.955134e-01 1.015181e-06 7.932140e-01 3.647442e-01 1.005640e+00 8.877947e-03
1.342534e+00 7.999999e-01 7.932725e-01 3.426202e-06 7.897825e-01 3.641257e-01 1.008481e+00 1.333695e-02
1.341207e+00 7.999999e-01 7.910334e-01 8.121326e-06 7.863260e-01 3.635215e-01 1.011335e+00 1.780918e-02
1.339865e+00 7.999999e-01 7.887965e-01 1.586192e-05 7.828450e-01 3.629317e-01 1.014203e+00 2.229455e-02
1.338506e+00 7.999999e-01 7.865620e-01 2.740934e-05 7.793401e-01 3.623560e-01 1.017084e+00 2.679292e-02
1.337131e+00 7.999999e-01 7.843302e-01 4.352496e-05 7.758118e-01 3.617941e-01 1.019979e+00 3.130421e-02
1.335741e+00 7.999999e-01 7.821012e-01 6.497013e-05 7.722605e-01 3.612460e-01 1.022885e+00 3.582828e-02
1.334335e+00 7.999999e-01 7.798753e-01 9.250622e-05 7.686867e-01 3.607114e-01 1.025805e+00 4.036504e-02
1.332915e+00 7.999999e-01 7.776528e-01 1.268946e-04 7.650910e-01 3.601902e-01 1.028737e+00 4.491436e-02
1.331480e+00 7.999999e-01 7.754338e-01 1.688966e-04 7.614738e-01 3.596822e-01 1.031680e+00 4.947614e-02
1.330032e+00 7.999999e-01 7.732187e-01 2.192736e-04 7.578355e-01 3.591872e-01 1.034636e+00 5.405026e-02
1.328569e+00 7.999999e-01 7.710075e-01 2.787870e-04 7.541768e-01 3.587051e-01 1.037603e+00 5.863661e-02
1.327092e+00 7.999999e-01 7.688005e-01 3.481982e-04 7.504979e-01 3.582358e-01 1.040582e+00 6.323507e-02
1.325602e+00 7.999999e-01 7.665979e-01 4.282684e-04 7.467995e-01 3.577789e-01 1.043572e+00 6.784553e-02
1.324100e+00 7.999999e-01 7.643998e-01 5.197591e-04 7.430819e-01 3.573345e-01 1.046573e+00 7.246788e-02
1.322584e+00 7.999999e-01 7.622066e-01 6.234316e-04 7.393456e-01 3.569023e-01 1.049584e+00 7.710199e-02
1.321056e+00 7.999999e-01 7.600183e-01 7.400473e-04 7.355910e-01 3.564823e-01 1.052606e+00 8.174776e-02
1.319516e+00 7.999999e-01 7.578352e-01 8.703675e-04 7.318187e-01 3.560741e-01 1.055638e+00 8.640507e-02
1.317964e+00 7.999999e-01 7.556573e-01 1.015154e-03 7.280289e-01 3.556778e-01 1.058681e+00 9.107379e-02
1.316401e+00 7.999999e-01 7.534849e-01 1.175167e-03 7.242221e-01 3.552931e-01 1.061733e+00 9.575383e-02
1.314826e+00 7.999999e-01 7.513182e-01 1.351169e-03 7.203988e-01 3.549199e-01 1.064795e+00 1.004450e-01
1.313240e+00 7.999999e-01 7.491573e-01 1.543921e-03 7.165594e-01 3.545581e-01 1.067866e+00 1.051473e-01
1.311643e+00 7.999999e-01 7.470023e-01 1.754185e-03 7.127043e-01 3.542076e-01 1.070947e+00 1.098606e-01
1.310036e+00 7.999999e-01 7.448534e-01 1.982721e-03 7.088338e-01 3.538681e-01 1.074037e+00 1.145847e-01
1.308418e+00 7.999999e-01 7.427107e-01 2.230291e-03 7.049484e-01 3.535396e-01 1.077135e+00 1.193195e-01
1.306791e+00 7.999999e-01 7.405744e-01 2.497657e-03 7.010485e-01 3.532219e-01 1.080242e+00 1.240649e-01
1.305154e+00 7.999999e-01 7.384447e-01 2.785579e-03 6.971345e-01 3.529150e-01 1.083358e+00 1.288208e-01
1.303507e+00 7.999999e-01 7.363216e-01 3.094820e-03 6.932067e-01 3.526186e-01 1.086482e+00 1.335870e-01
1.301851e+00 7.999999e-01 7.342052e-01 3.426140e-03 6.892655e-01 3.523328e-01 1.089614e+00 1.383635e-01
1.300185e+00 7.999999e-01 7.320958e-01 3.780301e-03 6.853113e-01 3.520572e-01 1.092753e+00 1.431501e-01
1.298511e+00 7.999999e-01 7.299933e-01 4.158065e-03 6.813445e-01 3.517919e-01 1.095900e+00 1.479468e-01
1.296829e+00 7.999999e-01 7.278980e-01 4.560192e-03 6.773654e-01 3.515366e-01 1.099055e+00 1.527533e-01
1.295138e+00 7.999999e-01 7.258100e-01 4.987444e-03 6.733743e-01 3.512914e-01 1.102217e+00 1.575696e-01
1.293439e+00 7.999999e-01 7.237293e-01 5.440582e-03 6.693717e-01 3.510560e-01 1.105386e+00 1.623956e-01
1.291732e+00 7.999999e-01 7.216560e-01 5.920368e-03 6.653579e-01 3.508304e-01 1.108561e+00 1.672311e-01
1.290018e+00 7.999999e-01 7.195903e-01 6.427564e-03 6.613332e-01 3.506145e-01 1.111744e+00 1.720761e-01
1.288296e+00 7.999999e-01 7.175322e-01 6.962929e-03 6.572979e-01 3.504080e-01 1.114933e+00 1.769303e-01
1.286566e+00 7.999999e-01 7.154818e-01 7.527227e-03 6.532523e-01 3.502111e-01 1.118128e+00 1.817937e-01
1.284830e+00 7.999999e-01 7.134393e-01 8.121217e-03 6.491969e-01 3.500234e-01 1.121329e+00 1.866662e-01
1.283087e+00 7.999999e-01 7.114047e-01 8.745662e-03 6.451319e-01 3.498450e-01 1.124536e+00 1.915476e-01
1.281337e+00 7.999999e-01 7.093781e-01 9.401324e-03 6.410577e-01 3.496757e-01 1.127748e+00 1.964379e-01
1.279580e+00 7.999999e-01 7.073595e-01 1.008896e-02 6.369744e-01 3.495154e-01 1.130967e+00 2.013369e-01
1.277818e+00 7.999999e-01 7.053491e-01 1.080934e-02 6.328826e-01 3.493641e-01 1.134190e+00 2.062445e-01
1.276049e+00 7.999999e-01 7.033469e-01 1.156322e-02 6.287823e-01 3.492216e-01 1.137419e+00 2.111605e-01
1.274275e+00 7.999999e-01 7.013530e-01 1.235135e-02 6.246740e-01 3.490878e-01 1.140652e+00 2.160849e-01
1.272495e+00 7.999999e-01 6.993675e-01 1.317451e-02 6.205580e-01 3.489627e-01 1.143891e+00 2.210176e-01
1.270709e+00 7.999999e-01 6.973904e-01 1.403346e-02 6.164345e-01 3.488462e-01 1.147134e+00 2.259583e-01
1.268918e+00 7.999999e-01 6.954217e-01 1.492895e-02 6.123038e-01 3.487381e-01 1.150381e+00 2.309071e-01
1.267122e+00 7.999999e-01 6.934616e-01 1.586175e-02 6.081661e-01 3.486384e-01 1.153633e+00 2.358637e-01
1.265321e+00 7.999999e-01 6.915101e-01 1.683261e-02 6.040218e-01 3.485469e-01 1.156888e+00 2.408282e-01
1.263515e+00 7.999999e-01 6.895673e-01 1.784231e-02 5.998711e-01 3.484637e-01 1.160148e+00 2.458003e-01
1.261705e+00 7.999999e-01 6.876331e-01 1.889159e-02 5.957143e-01 3.483886e-01 1.163411e+00 2.507799e-01
1.259890e+00 7.999999e-01 6.857077e-01 1.998123e-02 5.915517e-01 3.483215e-01 1.166678e+00 2.557669e-01
1.258071e+00 7.999999e-01 6.837911e-01 2.111198e-02 5.873834e-01 3.482624e-01 1.169948e+00 2.607612e-01
1.256248e+00 7.999999e-01 6.818833e-01 2.228461e-02 5.832098e-01 3.482112e-01 1.173221e+00 2.657628e-01
1.254420e+00 7.999999e-01 6.799844e-01 2.349987e-02 5.790311e-01 3.481678e-01 1.176497e+00 2.707713e-01
1.252589e+00 7.999999e-01 6.780944e-01 2.475853e-02 5.748476e-01 3.481321e-01 1.179777e+00 2.757869e-01
1.250754e+00 7.999999e-01 6.762134e-01 2.606135e-02 5.706594e-01 3.481040e-01 1.183058e+00 2.808093e-01
1.248916e+00 7.999999e-01 6.743413e-01 2.740909e-02 5.664668e-01 3.480835e-01 1.186343e+00 2.858384e-01
1.247075e+00 7.999999e-01 6.724783e-01 2.880252e-02 5.622700e-01 3.480706e-01 1.189629e+00 2.908741e-01
1.245230e+00 7.999999e-01 6.706243e-01 3.024238e-02 5.580693e-01 3.480650e-01 1.192918e+00 2.959163e-01
1.243382e+00 7.999999e-01 6.687794e-01 3.172945e-02 5.538649e-01 3.480668e-01 1.196209e+00 3.009648e-01
1.241531e+00 7.999999e-01 6.669436e-01 3.326449e-02 5.496570e-01 3.480759e-01 1.199502e+00 3.060196e-01
1.239678e+00 7.999999e-01 6.651170e-01 3.484825e-02 5.454458e-01 3.480922e-01 1.202796e+00 3.110806e-01
1.237821e+00 7.999999e-01 6.632995e-01 3.648150e-02 5.412315e-01 3.481157e-01 1.206092e+00 3.161476e-01
1.235963e+00 7.999999e-01 6.614911e-01 3.816500e-02 5.370143e-01 3.481462e-01 1.209389e+00 3.212205e-01
1.234101e+00 7.999999e-01 6.596920e-01 3.989952e-02 5.327945e-01 3.481838e-01 1.212687e+00 3.262992e-01
1.232238e+00 7.999999e-01 6.579020e-01 4.168580e-02 5.285723e-01 3.482283e-01 1.215986e+00 3.313836e-01
1.230372e+00 7.999999e-01 6.561213e-01 4.352462e-02 5.243477e-01 3.482798e-01 1.219287e+00 3.364735e-01
1.228505e+00 7.999999e-01 6.543499e-01 4.541674e-02 5.201211e-01 3.483380e-01 1.222587e+00 3.415689e-01
1.226636e+00 7.999999e-01 6.525876e-01 4.736291e-02 5.158925e-01 3.484031e-01 1.225889e+00 3.466697e-01
1.224764e+00 7.999999e-01 6.508347e-01 4.936390e-02 5.116623e-01 3.484749e-01 1.229191e+00 3.517757e-01
1.222892e+00 7.999999e-01 6.490910e-01 5.142047e-02 5.074305e-01 3.485533e-01 1.232493e+00 3.568868e-01
1.221017e+00 7.999999e-01 6.473566e-01 5.353338e-02 5.031974e-01 3.486383e-01 1.235795e+00 3.620029e-01
1.219141e+00 7.999999e-01 6.456315e-01 5.570339e-02 4.989631e-01 3.487299e-01 1.239097e+00 3.671239e-01
1.217264e+00 7.999999e-01 6.439157e-01 5.793127e-02 4.947278e-01 3.488280e-01 1.242399e+00 3.722496e-01
1.215386e+00 7.999999e-01 6.422092e-01 6.021777e-02 4.904916e-01 3.489325e-01 1.245700e+00 3.773801e-01
1.213507e+00 7.999999e-01 6.405120e-01 6.256365e-02 4.862548e-01 3.490434e-01 1.249001e+00 3.825151e-01
1.211627e+00 7.999999e-01 6.388241e-01 6.496969e-02 4.820175e-01 3.491606e-01 1.252301e+00 3.876545e-01
1.209745e+00 7.999999e-01 6.371455e-01 6.743663e-02 4.777798e-01 3.492841e-01 1.255600e+00 3.927982e-01
1.207864e+00 7.999999e-01 6.354762e-01 6.996525e-02 4.735419e-01 3.494138e-01 1.258898e+00 3.979462e-01
1.205981e+00 7.999999e-01 6.338163e-01 7.255630e-02 4.693039e-01 3.495498e-01 1.262195e+00 4.030983e-01
1.204098e+00 7.999999e-01 6.321656e-01 7.521053e-02 4.650661e-01 3.496918e-01 1.265491e+00 4.082543e-01
1.202214e+00 7.999999e-01 6.305242e-01 7.792873e-02 4.608285e-01 3.498400e-01 1.268785e+00 4.134143e-01
1.200330e+00 7.999999e-01 6.288921e-01 8.071164e-02 4.565912e-01 3.499942e-01 1.272078e+00 4.185780e-01
1.198446e+00 7.999999e-01 6.272694e-01 8.356003e-02 4.523545e-01 3.501544e-01 1.275369e+00 4.237454e-01
1.196562e+00 7.999999e-01 6.256559e-01 8.647465e-02 4.481185e-01 3.503206e-01 1.278658e+00 4.289163e-01
1.194677e+00 7.999999e-01 6.240516e-01 8.945628e-02 4.438833e-01 3.504926e-01 1.281945e+00 4.340907e-01
1.192793e+00 7.999999e-01 6.224567e-01 9.250566e-02 4.396489e-01 3.506706e-01 1.285230e+00 4.392684e-01
1.190908e+00 7.999999e-01 6.208710e-01 9.562357e-02 4.354157e-01 3.508543e-01 1.288512e+00 4.444494e-01
1.189024e+00 7.999999e-01 6.192945e-01 9.881077e-02 4.311836e-01 3.510439e-01 1.291792e+00 4.496334e-01
1.187140e+00 7.999999e-01 6.177273e-01 1.020680e-01 4.269528e-01 3.512392e-01 1.295070e+00 4.548205e-01
1.185256e+00 7.999999e-01 6.161694e-01 1.053961e-01 4.227235e-01 3.514402e-01 1.298344e+00 4.600104e-01
1.183373e+00 7.999999e-01 6.146206e-01 1.087957e-01 4.184956e-01 3.516469e-01 1.301616e+00 4.652031e-01
1.181490e+00 7.999999e-01 6.130810e-01 1.122676e-01 4.142695e-01 3.518592e-01 1.304884e+00 4.703985e-01
1.179608e+00 7.999999e-01 6.115507e-01 1.158126e-01 4.100451e-01 3.520770e-01 1.308150e+00 4.755965e-01
1.177727e+00 7.999999e-01 6.100295e-01 1.194315e-01 4.058226e-01 3.523005e-01 1.311412e+00 4.807969e-01
1.175846e+00 7.999999e-01 6.085175e-01 1.231250e-01 4.016021e-01 3.525295e-01 1.314670e+00 4.859997e-01
1.173966e+00 7.999999e-01 6.070146e-01 1.268939e-01 3.973837e-01 3.527639e-01 1.317925e+00 4.912047e-01
1.172087e+00 7.999999e-01 6.055208e-01 1.307389e-01 3.931674e-01 3.530038e-01 1.321177e+00 4.964119e-01
1.170209e+00 7.999999e-01 6.040362e-01 1.346608e-01 3.889535e-01 3.532492e-01 1.324424e+00 5.016211e-01
1.168332e+00 7.999999e-01 6.025607e-01 1.386604e-01 3.847419e-01 3.534999e-01 1.327667e+00 5.068322e-01
1.166456e+00 7.999999e-01 6.010942e-01 1.427384e-01 3.805329e-01 3.537560e-01 1.330906e+00 5.120451e-01
1.164581e+00 7.999999e-01 5.996368e-01 1.468956e-01 3.763264e-01 3.540174e-01 1.334141e+00 5.172597e-01
1.162707e+00 7.999999e-01 5.981885e-01 1.511327e-01 3.721226e-01 3.542841e-01 1.337371e+00 5.224759e-01
1.160835e+00 7.999999e-01 5.967492e-01 1.554505e-01 3.679216e-01 3.545560e-01 1.340597e+00 5.276936e-01
1.158964e+00 7.999999e-01 5.953188e-01 1.598498e-01 3.637234e-01 3.548332e-01 1.343818e+00 5.329127e-01
1.157095e+00 7.999999e-01 5.938975e-01 1.643313e-01 3.595282e-01 3.551156e-01 1.347034e+00 5.381331e-01
1.155226e+00 7.999999e-01 5.924852e-01 1.688958e-01 3.553360e-01 3.554032e-01 1.350245e+00 5.433546e-01
1.153360e+00 7.999999e-01 5.910818e-01 1.735440e-01 3.511469e-01 3.556959e-01 1.353451e+00 5.485772e-01
1.151495e+00 7.999999e-01 5.896873e-01 1.782768e-01 3.469609e-01 3.559938e-01 1.356651e+00 5.538008e-01
1.149632e+00 7.999999e-01 5.883017e-01 1.830948e-01 3.427783e-01 3.562967e-01 1.359846e+00 5.590252e-01
1.147770e+00 7.999999e-01 5.869250e-01 1.879989e-01 3.385989e-01 3.566048e-01 1.363036e+00 5.642504e-01
1.145910e+00 7.999999e-01 5.855572e-01 1.929898e-01 3.344230e-01 3.569179e-01 1.366220e+00 5.694762e-01
1.144052e+00 7.999999e-01 5.841982e-01 1.980682e-01 3.302505e-01 3.572360e-01 1.369398e+00 5.747026e-01
1.142196e+00 7.999999e-01 5.828481e-01 2.032349e-01 3.260816e-01 3.575591e-01 1.372570e+00 5.799293e-01
1.140342e+00 7.999999e-01 5.815067e-01 2.084907e-01 3.219163e-01 3.578872e-01 1.375736e+00 5.851564e-01
1.138490e+00 7.999999e-01 5.801741e-01 2.138364e-01 3.177547e-01 3.582203e-01 1.378896e+00 5.903837e-01
1.136640e+00 7.999999e-01 5.788503e-01 2.192726e-01 3.135968e-01 3.585583e-01 1.382050e+00 5.956112e-01
1.134792e+00 7.999999e-01 5.775352e-01 2.248003e-01 3.094427e-01 3.589013e-01 1.385197e+00 6.008386e-01
1.132946e+00 7.999999e-01 5.762288e-01 2.304200e-01 3.052925e-01 3.592491e-01 1.388337e+00 6.060660e-01
1.131102e+00 7.999999e-01 5.749311e-01 2.361327e-01 3.011462e-01 3.596018e-01 1.391471e+00 6.112931e-01
1.129260e+00 7.999999e-01 5.736420e-01 2.419389e-01 2.970039e-01 3.599594e-01 1.394598e+00 6.165200e-01
1.127421e+00 7.999999e-01 5.723616e-01 2.478396e-01 2.928657e-01 3.603218e-01 1.397718e+00 6.217464e-01
1.125584e+00 7.999999e-01 5.710898e-01 2.538355e-01 2.887315e-01 3.606890e-01 1.400830e+00 6.269723e-01
1.123750e+00 7.999999e-01 5.698266e-01 2.599273e-01 2.846015e-01 3.610611e-01 1.403936e+00 6.321976e-01
1.121918e+00 7.999999e-01 5.685720e-01 2.661158e-01 2.804757e-01 3.614379e-01 1.407034e+00 6.374222e-01
1.120088e+00 7.999999e-01 5.673259e-01 2.724017e-01 2.763541e-01 3.618195e-01 1.410124e+00 6.426459e-01
1.118261e+00 7.999999e-01 5.660883e-01 2.787859e-01 2.722368e-01 3.622059e-01 1.413207e+00 6.478688e-01
1.116436e+00 7.999999e-01 5.648593e-01 2.852690e-01 2.681239e-01 3.625970e-01 1.416282e+00 6.530905e-01
1.114614e+00 7.999999e-01 5.636387e-01 2.918519e-01 2.640153e-01 3.629929e-01 1.419349e+00 6.583112e-01
1.112794e+00 7.999999e-01 5.624265e-01 2.985353e-01 2.599111e-01 3.633935e-01 1.422408e+00 6.635306e-01
1.110977e+00 7.999999e-01 5.612228e-01 3.053199e-01 2.558115e-01 3.637987e-01 1.425459e+00 6.687486e-01
1.109163e+00 7.999999e-01 5.600275e-01 3.122065e-01 2.517163e-01 3.642087e-01 1.428501e+00 6.739652e-01
1.107352e+00 7.999999e-01 5.588405e-01 3.191960e-01 2.476257e-01 3.646234e-01 1.431535e+00 6.791803e-01
1.105543e+00 7.999999e-01 5.576619e-01 3.262890e-01 2.435397e-01 3.650427e-01 1.434561e+00 6.843936e-01
1.103737e+00 7.999999e-01 5.564917e-01 3.334863e-01 2.394583e-01 3.654666e-01 1.437578e+00 6.896052e-01
1.101934e+00 7.999999e-01 5.553297e-01 3.407886e-01 2.353815e-01 3.658953e-01 1.440585e+00 6.948150e-01
1.100134e+00 7.999999e-01 5.541761e-01 3.481968e-01 2.313095e-01 3.663285e-01 1.443584e+00 7.000227e-01
1.098337e+00 7.999999e-01 5.530306e-01 3.557116e-01 2.272422e-01 3.667664e-01 1.446574e+00 7.052284e-01
1.096543e+00 7.999999e-01 5.518935e-01 3.633337e-01 2.231796e-01 3.672089e-01 1.449555e+00 7.104319e-01
1.094751e+00 7.999999e-01 5.507645e-01 3.710640e-01 2.191218e-01 3.676560e-01 1.452526e+00 7.156332e-01
1.092963e+00 7.999999e-01 5.496437e-01 3.789031e-01 2.150689e-01 3.681077e-01 1.455488e+00 7.208320e-01
1.091178e+00 7.999999e-01 5.485311e-01 3.868519e-01 2.110207e-01 3.685640e-01 1.458440e+00 7.260283e-01
1.089396e+00 7.999999e-01 5.474266e-01 3.949110e-01 2.069775e-01 3.690248e-01 1.461383e+00 7.312221e-01
1.087617e+00 7.999999e-01 5.463303e-01 4.030813e-01 2.029391e-01 3.694903e-01 1.464316e+00 7.364131e-01
1.085841e+00 7.999999e-01 5.452420e-01 4.113636e-01 1.989057e-01 3.699603e-01 1.467238e+00 7.416013e-01
1.084068e+00 7.999999e-01 5.441618e-01 4.197585e-01 1.948772e-01 3.704349e-01 1.470151e+00 7.467866e-01
1.082298e+00 7.999999e-01 5.430897e-01 4.282669e-01 1.908537e-01 3.709141e-01 1.473053e+00 7.519689e-01
1.080532e+00 7.999999e-01 5.420256e-01 4.368894e-01 1.868352e-01 3.713978e-01 1.475945e+00 7.571481e-01
1.078769e+00 7.999999e-01 5.409695e-01 4.456269e-01 1.828216e-01 3.718861e-01 1.478826e+00 7.623241e-01
1.077009e+00 7.999999e-01 5.399214e-01 4.544802e-01 1.788132e-01 3.723789e-01 1.481697e+00 7.674967e-01
1.075252e+00 7.999999e-01 5.388812e-01 4.634500e-01 1.748097e-01 3.728762e-01 1.484557e+00 7.726659e-01
1.073499e+00 7.999999e-01 5.378490e-01 4.725369e-01 1.708113e-01 3.733781e-01 1.487406e+00 7.778315e-01
1.071749e+00 7.999999e-01 5.368247e-01 4.817420e-01 1.668180e-01 3.738846e-01 1.490244e+00 7.829936e-01
1.070003e+00 7.999999e-01 5.358083e-01 4.910657e-01 1.628298e-01 3.743956e-01 1.493071e+00 7.881518e-01
1.068260e+00 7.999999e-01 5.347997e-01 5.005091e-01 1.588467e-01 3.749111e-01 1.495887e+00 7.933062e-01
1.066520e+00 7.999999e-01 5.337991e-01 5.100727e-01 1.548687e-01 3.754311e-01 1.498691e+00 7.984567e-01
1.064784e+00 7.999999e-01 5.328062e-01 5.197573e-01 1.508958e-01 3.759557e-01 1.501484e+00 8.036031e-01
1.063051e+00 7.999999e-01 5.318212e-01 5.295638e-01 1.469281e-01 3.764849e-01 1.504265e+00 8.087453e-01
1.061322e+00 7.999999e-01 5.308439e-01 5.394929e-01 1.429656e-01 3.770185e-01 1.507034e+00 8.138832e-01
1.059596e+00 7.999999e-01 5.298744e-01 5.495453e-01 1.390082e-01 3.775567e-01 1.509791e+00 8.190168e-01
1.057874e+00 7.999999e-01 5.289127e-01 5.597218e-01 1.350559e-01 3.780995e-01 1.512537e+00 8.241459e-01
1.056156e+00 7.999999e-01 5.279587e-01 5.700232e-01 1.311089e-01 3.786467e-01 1.515270e+00 8.292704e-01
1.054441e+00 7.999999e-01 5.270124e-01 5.804502e-01 1.271671e-01 3.791986e-01 1.517991e+00 8.343901e-01
1.052729e+00 7.999999e-01 5.260739e-01 5.910035e-01 1.232304e-01 3.797549e-01 1.520699e+00 8.395051e-01
1.051022e+00 7.999999e-01 5.251429e-01 6.016841e-01 1.192990e-01 3.803159e-01 1.523395e+00 8.446152e-01
1.049318e+00 7.999999e-01 5.242197e-01 6.124925e-01 1.153727e-01 3.808813e-01 1.526078e+00 8.497202e-01
1.047617e+00 7.999999e-01 5.233040e-01 6.234296e-01 1.114517e-01 3.814514e-01 1.528748e+00 8.548202e-01
1.045921e+00 7.999999e-01 5.223960e-01 6.344962e-01 1.075359e-01 3.820260e-01 1.531405e+00 8.599149e-01
1.044228e+00 7.999999e-01 5.214956e-01 6.456929e-01 1.036253e-01 3.826051e-01 1.534049e+00 8.650042e-01
1.042539e+00 7.999999e-01 5.206028e-01 6.570206e-01 9.971986e-02 3.831888e-01 1.536680e+00 8.700881e-01
1.040853e+00 7.999999e-01 5.197175e-01 6.684800e-01 9.581969e-02 3.837772e-01 1.539298e+00 8.751665e-01
1.039172e+00 7.999999e-01 5.188398e-01 6.800719e-01 9.192474e-02 3.843701e-01 1.541902e+00 8.802392e-01
1.037494e+00 7.999999e-01 5.179696e-01 6.917970e-01 8.803500e-02 3.849675e-01 1.544492e+00 8.853061e-01
1.035820e+00 7.999999e-01 5.171070e-01 7.036561e-01 8.415047e-02 3.855696e-01 1.547069e+00 8.903672e-01
1.034150e+00 7.999999e-01 5.162518e-01 7.156500e-01 8.027117e-02 3.861763e-01 1.549631e+00 8.954222e-01
1.032484e+00 7.999999e-01 5.154041e-01 7.277794e-01 7.639707e-02 3.867876e-01 1.552180e+00 9.004712e-01
1.030822e+00 7.999999e-01 5.145639e-01 7.400451e-01 7.252818e-02 3.874036e-01 1.554715e+00 9.055139e-01
1.029163e+00 7.999999e-01 5.137311e-01 7.524478e-01 6.866450e-02 3.880241e-01 1.557235e+00 9.105504e-01
1.027509e+00 7.999999e-01 5.129057e-01 7.649883e-01 6.480601e-02 3.886493e-01 1.559741e+00 9.155804e-01
1.025858e+00 7.999999e-01 5.120878e-01 7.776674e-01 6.095273e-02 3.892792e-01 1.562232e+00 9.206039e-01
1.024211e+00 7.999999e-01 5.112773e-01 7.904859e-01 5.710463e-02 3.899137e-01 1.564708e+00 9.256207e-01
1.022569e+00 7.999999e-01 5.104742e-01 8.034444e-01 5.326171e-02 3.905529e-01 1.567170e+00 9.306308e-01
1.020930e+00 7.999999e-01 5.096785e-01 8.165438e-01 4.942397e-02 3.911968e-01 1.569617e+00 9.356340e-01
1.019296e+00 7.999999e-01 5.088901e-01 8.297848e-01 4.559139e-02 3.918454e-01 1.572049e+00 9.406302e-01
1.017665e+00 7.999999e-01 5.081091e-01 8.431682e-01 4.176398e-02 3.924987e-01 1.574465e+00 9.456194e-01
1.016038e+00 7.999999e-01 5.073354e-01 8.566947e-01 3.794172e-02 3.931568e-01 1.576866e+00 9.506013e-01
1.014416e+00 7.999999e-01 5.065691e-01 8.703651e-01 3.412460e-02 3.938195e-01 1.579251e+00 9.555760e-01
1.012798e+00 7.999999e-01 5.058100e-01 8.841801e-01 3.031261e-02 3.944870e-01 1.581621e+00 9.605432e-01
1.011183e+00 7.999999e-01 5.050583e-01 8.981406e-01 2.650574e-02 3.951593e-01 1.583975e+00 9.655029e-01
1.009573e+00 7.999999e-01 5.043139e-01 9.122473e-01 2.270398e-02 3.958364e-01 1.586314e+00 9.704549e-01
1.007967e+00 7.999999e-01 5.035768e-01 9.265009e-01 1.890732e-02 3.965183e-01 1.588636e+00 9.753991e-01
1.006365e+00 7.999999e-01 5.028469e-01 9.409022e-01 1.511575e-02 3.972049e-01 1.590941e+00 9.803355e-01
1.004768e+00 7.999999e-01 5.021243e-01 9.554520e-01 1.132926e-02 3.978964e-01 1.593231e+00 9.852639e-01
1.003174e+00 7.999999e-01 5.014090e-01 9.701510e-01 7.547819e-03 3.985928e-01 1.595504e+00 9.901842e-01
1.001585e+00 7.999999e-01 5.007009e-01 9.850000e-01 3.771430e-03 3.992940e-01 1.597760e+00 9.950962e-01
1.000000e+00 7.999999e-01 5.000000e-01 9.999997e-01 7.500000e-08 4.000001e-01 1.600000e+00 9.999999e-01


==> graphics/H=0.9.dat <==
D H B R Fs x y T
1.434233e+00 8.999999e-01 8.999999e-01 1.000000e-21 8.999998e-01 1.871844e-01 1.000000e+00 8.404194e-08
1.432046e+00 8.999999e-01 8.969146e-01 1.269014e-07 8.953585e-01 1.868701e-01 1.003440e+00 4.230503e-03
1.429851e+00 8.999999e-01 8.938377e-01 1.015181e-06 8.907032e-01 1.865627e-01 1.006894e+00 8.475267e-03
1.427647e+00 8.999999e-01 8.907694e-01 3.426202e-06 8.860343e-01 1.862623e-01 1.010362e+00 1.273428e-02
1.425436e+00 8.999999e-01 8.877099e-01 8.121326e-06 8.813522e-01 1.859686e-01 1.013845e+00 1.700744e-02
1.423216e+00 8.999999e-01 8.846594e-01 1.586192e-05 8.766573e-01 1.856816e-01 1.017341e+00 2.129464e-02
1.420989e+00 8.999999e-01 8.816179e-01 2.740934e-05 8.719501e-01 1.854013e-01 1.020850e+00 2.559579e-02
1.418755e+00 8.999999e-01 8.785857e-01 4.352496e-05 8.672310e-01 1.851275e-01 1.024373e+00 2.991079e-02
1.416513e+00 8.999999e-01 8.755630e-01 6.497013e-05 8.625003e-01 1.848601e-01 1.027910e+00 3.423953e-02
1.414264e+00 8.999999e-01 8.725497e-01 9.250622e-05 8.577585e-01 1.845992e-01 1.031460e+00 3.858191e-02
1.412009e+00 8.999999e-01 8.695463e-01 1.268946e-04 8.530059e-01 1.843446e-01 1.035022e+00 4.293784e-02
1.409747e+00 8.999999e-01 8.665526e-01 1.688966e-04 8.482430e-01 1.840962e-01 1.038598e+00 4.730720e-02
1.407479e+00 8.999999e-01 8.635690e-01 2.192736e-04 8.434701e-01 1.838539e-01 1.042187e+00 5.168989e-02
1.405205e+00 8.999999e-01 8.605954e-01 2.787870e-04 8.386876e-01 1.836178e-01 1.045787e+00 5.608582e-02
1.402926e+00 8.999999e-01 8.576322e-01 3.481982e-04 8.338960e-01 1.833876e-01 1.049401e+00 6.049487e-02
1.400640e+00 8.999999e-01 8.546792e-01 4.282684e-04 8.290954e-01 1.831635e-01 1.053027e+00 6.491695e-02
1.398349e+00 8.999999e-01 8.517368e-01 5.197591e-04 8.242864e-01 1.829451e-01 1.056664e+00 6.935196e-02
1.396053e+00 8.999999e-01 8.488050e-01 6.234316e-04 8.194692e-01 1.827326e-01 1.060314e+00 7.379978e-02
1.393752e+00 8.999999e-01 8.458838e-01 7.400473e-04 8.146443e-01 1.825258e-01 1.063976e+00 7.826031e-02
1.391446e+00 8.999999e-01 8.429735e-01 8.703675e-04 8.098120e-01 1.823247e-01 1.067649e+00 8.273346e-02
1.389135e+00 8.999999e-01 8.400741e-01 1.015154e-03 8.049726e-01 1.821292e-01 1.071334e+00 8.721912e-02
1.386820e+00 8.999999e-01 8.371857e-01 1.175167e-03 8.001264e-01 1.819392e-01 1.075030e+00 9.171717e-02
1.384501e+00 8.999999e-01 8.343084e-01 1.351169e-03 7.952739e-01 1.817546e-01 1.078738e+00 9.622753e-02
1.382178e+00 8.999999e-01 8.314422e-01 1.543921e-03 7.904153e-01 1.815755e-01 1.082456e+00 1.007501e-01
1.379851e+00 8.999999e-01 8.285874e-01 1.754185e-03 7.855509e-01 1.814017e-01 1.086186e+00 1.052847e-01
1.377520e+00 8.999999e-01 8.257439e-01 1.982721e-03 7.806811e-01 1.812332e-01 1.089926e+00 1.098313e-01
1.375185e+00 8.999999e-01 8.229118e-01 2.230291e-03 7.758062e-01 1.810699e-01 1.093677e+00 1.143898e-01
1.372847e+00 8.999999e-01 8.200912e-01 2.497657e-03 7.709266e-01 1.809117e-01 1.097439e+00 1.189601e-01
1.370506e+00 8.999999e-01 8.172822e-01 2.785579e-03 7.660424e-01 1.807586e-01 1.101211e+00 1.235421e-01
1.368163e+00 8.999999e-01 8.144848e-01 3.094820e-03 7.611540e-01 1.806106e-01 1.104993e+00 1.281356e-01
1.365816e+00 8.999999e-01 8.116991e-01 3.426140e-03 7.562618e-01 1.804676e-01 1.108785e+00 1.327406e-01
1.363466e+00 8.999999e-01 8.089251e-01 3.780301e-03 7.513660e-01 1.803294e-01 1.112587e+00 1.373569e-01
1.361114e+00 8.999999e-01 8.061630e-01 4.158065e-03 7.464669e-01 1.801961e-01 1.116399e+00 1.419846e-01
1.358760e+00 8.999999e-01 8.034127e-01 4.560192e-03 7.415647e-01 1.800676e-01 1.120221e+00 1.466233e-01
1.356403e+00 8.999999e-01 8.006743e-01 4.987444e-03 7.366598e-01 1.799439e-01 1.124052e+00 1.512731e-01
1.354045e+00 8.999999e-01 7.979479e-01 5.440582e-03 7.317525e-01 1.798249e-01 1.127893e+00 1.559339e-01
1.351684e+00 8.999999e-01 7.952335e-01 5.920368e-03 7.268429e-01 1.797105e-01 1.131743e+00 1.606055e-01
1.349322e+00 8.999999e-01 7.925311e-01 6.427564e-03 7.219315e-01 1.796007e-01 1.135602e+00 1.652878e-01
1.346958e+00 8.999999e-01 7.898408e-01 6.962929e-03 7.170183e-01 1.794954e-01 1.139470e+00 1.699808e-01
1.344593e+00 8.999999e-01 7.871626e-01 7.527227e-03 7.121038e-01 1.793947e-01 1.143347e+00 1.746843e-01
1.342227e+00 8.999999e-01 7.844966e-01 8.121217e-03 7.071881e-01 1.792983e-01 1.147232e+00 1.793982e-01
1.339859e+00 8.999999e-01 7.818427e-01 8.745662e-03 7.022715e-01 1.792064e-01 1.151127e+00 1.841224e-01
1.337490e+00 8.999999e-01 7.792011e-01 9.401324e-03 6.973543e-01 1.791188e-01 1.155029e+00 1.888569e-01
1.335121e+00 8.999999e-01 7.765716e-01 1.008896e-02 6.924366e-01 1.790354e-01 1.158940e+00 1.936015e-01
1.332750e+00 8.999999e-01 7.739544e-01 1.080934e-02 6.875188e-01 1.789564e-01 1.162859e+00 1.983561e-01
1.330379e+00 8.999999e-01 7.713495e-01 1.156322e-02 6.826010e-01 1.788815e-01 1.166786e+00 2.031207e-01
1.328008e+00 8.999999e-01 7.687569e-01 1.235135e-02 6.776835e-01 1.788107e-01 1.170721e+00 2.078950e-01
1.325636e+00 8.999999e-01 7.661765e-01 1.317451e-02 6.727665e-01 1.787441e-01 1.174664e+00 2.126791e-01
1.323264e+00 8.999999e-01 7.636084e-01 1.403346e-02 6.678502e-01 1.786815e-01 1.178614e+00 2.174728e-01
1.320892e+00 8.999999e-01 7.610527e-01 1.492895e-02 6.629349e-01 1.786230e-01 1.182572e+00 2.222760e-01
1.318519e+00 8.999999e-01 7.585093e-01 1.586175e-02 6.580207e-01 1.785684e-01 1.186538e+00 2.270886e-01
1.316147e+00 8.999999e-01 7.559782e-01 1.683261e-02 6.531079e-01 1.785177e-01 1.190510e+00 2.319105e-01
1.313775e+00 8.999999e-01 7.534595e-01 1.784231e-02 6.481967e-01 1.784709e-01 1.194490e+00 2.367416e-01
1.311404e+00 8.999999e-01 7.509531e-01 1.889159e-02 6.432873e-01 1.784280e-01 1.198477e+00 2.415819e-01
1.309032e+00 8.999999e-01 7.484590e-01 1.998123e-02 6.383798e-01 1.783889e-01 1.202471e+00 2.464311e-01
1.306662e+00 8.999999e-01 7.459773e-01 2.111198e-02 6.334745e-01 1.783535e-01 1.206471e+00 2.512893e-01
1.304292e+00 8.999999e-01 7.435079e-01 2.228461e-02 6.285716e-01 1.783219e-01 1.210478e+00 2.561563e-01
1.301923e+00 8.999999e-01 7.410508e-01 2.349987e-02 6.236712e-01 1.782940e-01 1.214492e+00 2.610320e-01
1.299554e+00 8.999999e-01 7.386060e-01 2.475853e-02 6.187735e-01 1.782697e-01 1.218512e+00 2.659163e-01
1.297187e+00 8.999999e-01 7.361735e-01 2.606135e-02 6.138787e-01 1.782490e-01 1.222538e+00 2.708092e-01
1.294821e+00 8.999999e-01 7.337534e-01 2.740909e-02 6.089871e-01 1.782318e-01 1.226570e+00 2.757104e-01
1.292456e+00 8.999999e-01 7.313455e-01 2.880252e-02 6.040987e-01 1.782182e-01 1.230608e+00 2.806200e-01
1.290092e+00 8.999999e-01 7.289499e-01 3.024238e-02 5.992137e-01 1.782082e-01 1.234653e+00 2.855379e-01
1.287729e+00 8.999999e-01 7.265665e-01 3.172945e-02 5.943323e-01 1.782015e-01 1.238703e+00 2.904638e-01
1.285368e+00 8.999999e-01 7.241954e-01 3.326449e-02 5.894547e-01 1.781983e-01 1.242758e+00 2.953978e-01
1.283009e+00 8.999999e-01 7.218365e-01 3.484825e-02 5.845809e-01 1.781985e-01 1.246820e+00 3.003397e-01
1.280651e+00 8.999999e-01 7.194898e-01 3.648150e-02 5.797113e-01 1.782021e-01 1.250886e+00 3.052895e-01
1.278295e+00 8.999999e-01 7.171553e-01 3.816500e-02 5.748459e-01 1.782089e-01 1.254958e+00 3.102471e-01
1.275940e+00 8.999999e-01 7.148329e-01 3.989952e-02 5.699848e-01 1.782191e-01 1.259035e+00 3.152122e-01
1.273588e+00 8.999999e-01 7.125227e-01 4.168580e-02 5.651283e-01 1.782325e-01 1.263118e+00 3.201850e-01
1.271237e+00 8.999999e-01 7.102245e-01 4.352462e-02 5.602765e-01 1.782491e-01 1.267205e+00 3.251652e-01
1.268889e+00 8.999999e-01 7.079385e-01 4.541674e-02 5.554295e-01 1.782690e-01 1.271297e+00 3.301528e-01
1.266543e+00 8.999999e-01 7.056645e-01 4.736291e-02 5.505874e-01 1.782920e-01 1.275394e+00 3.351477e-01
1.264198e+00 8.999999e-01 7.034025e-01 4.936390e-02 5.457503e-01 1.783181e-01 1.279495e+00 3.401497e-01
1.261857e+00 8.999999e-01 7.011526e-01 5.142047e-02 5.409186e-01 1.783474e-01 1.283601e+00 3.451589e-01
1.259517e+00 8.999999e-01 6.989146e-01 5.353338e-02 5.360921e-01 1.783797e-01 1.287711e+00 3.501750e-01
1.257180e+00 8.999999e-01 6.966885e-01 5.570339e-02 5.312711e-01 1.784150e-01 1.291825e+00 3.551981e-01
1.254845e+00 8.999999e-01 6.944743e-01 5.793127e-02 5.264557e-01 1.784534e-01 1.295944e+00 3.602280e-01
1.252513e+00 8.999999e-01 6.922721e-01 6.021777e-02 5.216460e-01 1.784947e-01 1.300067e+00 3.652646e-01
1.250184e+00 8.999999e-01 6.900816e-01 6.256365e-02 5.168422e-01 1.785391e-01 1.304193e+00 3.703079e-01
1.247857e+00 8.999999e-01 6.879030e-01 6.496969e-02 5.120443e-01 1.785863e-01 1.308324e+00 3.753577e-01
1.245533e+00 8.999999e-01 6.857361e-01 6.743663e-02 5.072524e-01 1.786364e-01 1.312458e+00 3.804139e-01
1.243212e+00 8.999999e-01 6.835810e-01 6.996525e-02 5.024667e-01 1.786895e-01 1.316596e+00 3.854765e-01
1.240893e+00 8.999999e-01 6.814375e-01 7.255630e-02 4.976873e-01 1.787453e-01 1.320737e+00 3.905454e-01
1.238578e+00 8.999999e-01 6.793057e-01 7.521053e-02 4.929143e-01 1.788040e-01 1.324882e+00 3.956205e-01
1.236265e+00 8.999999e-01 6.771856e-01 7.792873e-02 4.881478e-01 1.788655e-01 1.329030e+00 4.007017e-01
1.233956e+00 8.999999e-01 6.750770e-01 8.071164e-02 4.833878e-01 1.789298e-01 1.333181e+00 4.057889e-01
1.231650e+00 8.999999e-01 6.729799e-01 8.356003e-02 4.786345e-01 1.789968e-01 1.337335e+00 4.108821e-01
1.229346e+00 8.999999e-01 6.708944e-01 8.647465e-02 4.738880e-01 1.790665e-01 1.341493e+00 4.159810e-01
1.227047e+00 8.999999e-01 6.688203e-01 8.945628e-02 4.691484e-01 1.791390e-01 1.345653e+00 4.210858e-01
1.224750e+00 8.999999e-01 6.667576e-01 9.250566e-02 4.644157e-01 1.792141e-01 1.349816e+00 4.261961e-01
1.222457e+00 8.999999e-01 6.647063e-01 9.562357e-02 4.596900e-01 1.792919e-01 1.353981e+00 4.313121e-01
1.220167e+00 8.999999e-01 6.626663e-01 9.881077e-02 4.549715e-01 1.793723e-01 1.358149e+00 4.364336e-01
1.217880e+00 8.999999e-01 6.606376e-01 1.020680e-01 4.502602e-01 1.794553e-01 1.362320e+00 4.415604e-01
1.215597e+00 8.999999e-01 6.586202e-01 1.053961e-01 4.455563e-01 1.795409e-01 1.366493e+00 4.466926e-01
1.213317e+00 8.999999e-01 6.566140e-01 1.087957e-01 4.408596e-01 1.796290e-01 1.370668e+00 4.518300e-01
1.211041e+00 8.999999e-01 6.546189e-01 1.122676e-01 4.361705e-01 1.797197e-01 1.374846e+00 4.569726e-01
1.208769e+00 8.999999e-01 6.526349e-01 1.158126e-01 4.314888e-01 1.798130e-01 1.379025e+00 4.621203e-01
1.206500e+00 8.999999e-01 6.506620e-01 1.194315e-01 4.268148e-01 1.799087e-01 1.383206e+00 4.672729e-01
1.204235e+00 8.999999e-01 6.487002e-01 1.231250e-01 4.221485e-01 1.800069e-01 1.387390e+00 4.724304e-01
1.201974e+00 8.999999e-01 6.467493e-01 1.268939e-01 4.174899e-01 1.801076e-01 1.391575e+00 4.775928e-01
1.199716e+00 8.999999e-01 6.448093e-01 1.307389e-01 4.128390e-01 1.802107e-01 1.395761e+00 4.827599e-01
1.197462e+00 8.999999e-01 6.428802e-01 1.346608e-01 4.081961e-01 1.803162e-01 1.399950e+00 4.879316e-01
1.195212e+00 8.999999e-01 6.409620e-01 1.386604e-01 4.035611e-01 1.804241e-01 1.404139e+00 4.931079e-01
1.192966e+00 8.999999e-01 6.390545e-01 1.427384e-01 3.989341e-01 1.805344e-01 1.408330e+00 4.982887e-01
1.190724e+00 8.999999e-01 6.371578e-01 1.468956e-01 3.943152e-01 1.806471e-01 1.412523e+00 5.034739e-01
1.188485e+00 8.999999e-01 6.352718e-01 1.511327e-01 3.897044e-01 1.807621e-01 1.416716e+00 5.086635e-01
1.186251e+00 8.999999e-01 6.333964e-01 1.554505e-01 3.851017e-01 1.808795e-01 1.420911e+00 5.138573e-01
1.184021e+00 8.999999e-01 6.315316e-01 1.598498e-01 3.805073e-01 1.809992e-01 1.425107e+00 5.190552e-01
1.181795e+00 8.999999e-01 6.296774e-01 1.643313e-01 3.759212e-01 1.811211e-01 1.429303e+00 5.242573e-01
1.179572e+00 8.999999e-01 6.278337e-01 1.688958e-01 3.713434e-01 1.812454e-01 1.433501e+00 5.294633e-01
1.177354e+00 8.999999e-01 6.260004e-01 1.735440e-01 3.667740e-01 1.813718e-01 1.437699e+00 5.346733e-01
1.175140e+00 8.999999e-01 6.241775e-01 1.782768e-01 3.622130e-01 1.815006e-01 1.441897e+00 5.398872e-01
1.172931e+00 8.999999e-01 6.223650e-01 1.830948e-01 3.576604e-01 1.816316e-01 1.446097e+00 5.451048e-01
1.170725e+00 8.999999e-01 6.205628e-01 1.879989e-01 3.531164e-01 1.817647e-01 1.450296e+00 5.503261e-01
1.168524e+00 8.999999e-01 6.187709e-01 1.929898e-01 3.485810e-01 1.819001e-01 1.454496e+00 5.555510e-01
1.166326e+00 8.999999e-01 6.169892e-01 1.980682e-01 3.440542e-01 1.820377e-01 1.458696e+00 5.607795e-01
1.164134e+00 8.999999e-01 6.152176e-01 2.032349e-01 3.395360e-01 1.821774e-01 1.462897e+00 5.660114e-01
1.161945e+00 8.999999e-01 6.134561e-01 2.084907e-01 3.350264e-01 1.823192e-01 1.467097e+00 5.712467e-01
1.159761e+00 8.999999e-01 6.117047e-01 2.138364e-01 3.305256e-01 1.824632e-01 1.471298e+00 5.764853e-01
1.157581e+00 8.999999e-01 6.099634e-01 2.192726e-01 3.260336e-01 1.826094e-01 1.475498e+00 5.817271e-01
1.155405e+00 8.999999e-01 6.082320e-01 2.248003e-01 3.215504e-01 1.827576e-01 1.479699e+00 5.869721e-01
1.153234e+00 8.999999e-01 6.065105e-01 2.304200e-01 3.170759e-01 1.829079e-01 1.483898e+00 5.922202e-01
1.151067e+00 8.999999e-01 6.047988e-01 2.361327e-01 3.126103e-01 1.830603e-01 1.488098e+00 5.974713e-01
1.148905e+00 8.999999e-01 6.030970e-01 2.419389e-01 3.081536e-01 1.832148e-01 1.492297e+00 6.027253e-01
1.146747e+00 8.999999e-01 6.014049e-01 2.478396e-01 3.037059e-01 1.833713e-01 1.496496e+00 6.079822e-01
1.144593e+00 8.999999e-01 5.997226e-01 2.538355e-01 2.992670e-01 1.835299e-01 1.500694e+00 6.132419e-01
1.142444e+00 8.999999e-01 5.980499e-01 2.599273e-01 2.948371e-01 1.836905e-01 1.504891e+00 6.185043e-01
1.140300e+00 8.999999e-01 5.963869e-01 2.661158e-01 2.904163e-01 1.838531e-01 1.509087e+00 6.237693e-01
1.138160e+00 8.999999e-01 5.947334e-01 2.724017e-01 2.860044e-01 1.840177e-01 1.513283e+00 6.290368e-01
1.136024e+00 8.999999e-01 5.930895e-01 2.787859e-01 2.816015e-01 1.841843e-01 1.517477e+00 6.343069e-01
1.133893e+00 8.999999e-01 5.914550e-01 2.852690e-01 2.772078e-01 1.843529e-01 1.521671e+00 6.395793e-01
1.131767e+00 8.999999e-01 5.898299e-01 2.918519e-01 2.728231e-01 1.845235e-01 1.525863e+00 6.448541e-01
1.129645e+00 8.999999e-01 5.882143e-01 2.985353e-01 2.684475e-01 1.846960e-01 1.530055e+00 6.501312e-01
1.127528e+00 8.999999e-01 5.866079e-01 3.053199e-01 2.640810e-01 1.848704e-01 1.534244e+00 6.554105e-01
1.125415e+00 8.999999e-01 5.850108e-01 3.122065e-01 2.597237e-01 1.850468e-01 1.538433e+00 6.606919e-01
1.123307e+00 8.999999e-01 5.834230e-01 3.191960e-01 2.553755e-01 1.852251e-01 1.542620e+00 6.659753e-01
1.121204e+00 8.999999e-01 5.818443e-01 3.262890e-01 2.510365e-01 1.854053e-01 1.546805e+00 6.712607e-01
1.119105e+00 8.999999e-01 5.802748e-01 3.334863e-01 2.467066e-01 1.855875e-01 1.550989e+00 6.765481e-01
1.117010e+00 8.999999e-01 5.787143e-01 3.407886e-01 2.423860e-01 1.857715e-01 1.555171e+00 6.818372e-01
1.114921e+00 8.999999e-01 5.771629e-01 3.481968e-01 2.380745e-01 1.859574e-01 1.559352e+00 6.871282e-01
1.112836e+00 8.999999e-01 5.756205e-01 3.557116e-01 2.337723e-01 1.861452e-01 1.563530e+00 6.924208e-01
1.110756e+00 8.999999e-01 5.740870e-01 3.633337e-01 2.294793e-01 1.863348e-01 1.567707e+00 6.977151e-01
1.108680e+00 8.999999e-01 5.725624e-01 3.710640e-01 2.251956e-01 1.865263e-01 1.571881e+00 7.030109e-01
1.106609e+00 8.999999e-01 5.710467e-01 3.789031e-01 2.209211e-01 1.867196e-01 1.576053e+00 7.083083e-01
1.104543e+00 8.999999e-01 5.695397e-01 3.868519e-01 2.166558e-01 1.869148e-01 1.580223e+00 7.136070e-01
1.102482e+00 8.999999e-01 5.680415e-01 3.949110e-01 2.123998e-01 1.871118e-01 1.584391e+00 7.189071e-01
1.100425e+00 8.999999e-01 5.665520e-01 4.030813e-01 2.081531e-01 1.873106e-01 1.588557e+00 7.242085e-01
1.098373e+00 8.999999e-01 5.650712e-01 4.113636e-01 2.039156e-01 1.875113e-01 1.592720e+00 7.295111e-01
1.096326e+00 8.999999e-01 5.635990e-01 4.197585e-01 1.996874e-01 1.877137e-01 1.596880e+00 7.348148e-01
1.094283e+00 8.999999e-01 5.621353e-01 4.282669e-01 1.954685e-01 1.879179e-01 1.601038e+00 7.401196e-01
1.092245e+00 8.999999e-01 5.606802e-01 4.368894e-01 1.912589e-01 1.881239e-01 1.605193e+00 7.454254e-01
1.090212e+00 8.999999e-01 5.592335e-01 4.456269e-01 1.870585e-01 1.883317e-01 1.609345e+00 7.507322e-01
1.088183e+00 8.999999e-01 5.577953e-01 4.544802e-01 1.828675e-01 1.885413e-01 1.613495e+00 7.560398e-01
1.086160e+00 8.999999e-01 5.563654e-01 4.634500e-01 1.786857e-01 1.887526e-01 1.617642e+00 7.613482e-01
1.084141e+00 8.999999e-01 5.549439e-01 4.725369e-01 1.745132e-01 1.889657e-01 1.621785e+00 7.666574e-01
1.082127e+00 8.999999e-01 5.535307e-01 4.817420e-01 1.703500e-01 1.891806e-01 1.625926e+00 7.719673e-01
1.080117e+00 8.999999e-01 5.521257e-01 4.910657e-01 1.661960e-01 1.893971e-01 1.630064e+00 7.772777e-01
1.078112e+00 8.999999e-01 5.507289e-01 5.005091e-01 1.620514e-01 1.896154e-01 1.634198e+00 7.825887e-01
1.076113e+00 8.999999e-01 5.493403e-01 5.100727e-01 1.579160e-01 1.898355e-01 1.638329e+00 7.879002e-01
1.074117e+00 8.999999e-01 5.479597e-01 5.197573e-01 1.537899e-01 1.900573e-01 1.642456e+00 7.932120e-01
1.072127e+00 8.999999e-01 5.465873e-01 5.295638e-01 1.496730e-01 1.902808e-01 1.646580e+00 7.985242e-01
1.070141e+00 8.999999e-01 5.452229e-01 5.394929e-01 1.455655e-01 1.905060e-01 1.650701e+00 8.038367e-01
1.068160e+00 8.999999e-01 5.438664e-01 5.495453e-01 1.414671e-01 1.907329e-01 1.654818e+00 8.091494e-01
1.066184e+00 8.999999e-01 5.425179e-01 5.597218e-01 1.373780e-01 1.909615e-01 1.658931e+00 8.144622e-01
1.064213e+00 8.999999e-01 5.411773e-01 5.700232e-01 1.332982e-01 1.911918e-01 1.663041e+00 8.197751e-01
1.062246e+00 8.999999e-01 5.398445e-01 5.804502e-01 1.292276e-01 1.914237e-01 1.667147e+00 8.250880e-01
1.060284e+00 8.999999e-01 5.385196e-01 5.910035e-01 1.251662e-01 1.916574e-01 1.671248e+00 8.304008e-01
1.058327e+00 8.999999e-01 5.372024e-01 6.016841e-01 1.211141e-01 1.918928e-01 1.675346e+00 8.357135e-01
1.056375e+00 8.999999e-01 5.358929e-01 6.124925e-01 1.170711e-01 1.921298e-01 1.679440e+00 8.410261e-01
1.054427e+00 8.999999e-01 5.345911e-01 6.234296e-01 1.130374e-01 1.923685e-01 1.683530e+00 8.463384e-01
1.052484e+00 8.999999e-01 5.332970e-01 6.344962e-01 1.090128e-01 1.926088e-01 1.687615e+00 8.516504e-01
1.050546e+00 8.999999e-01 5.320104e-01 6.456929e-01 1.049974e-01 1.928509e-01 1.691696e+00 8.569620e-01
1.048613e+00 8.999999e-01 5.307314e-01 6.570206e-01 1.009912e-01 1.930945e-01 1.695773e+00 8.622731e-01
1.046684e+00 8.999999e-01 5.294599e-01 6.684800e-01 9.699415e-02 1.933399e-01 1.699845e+00 8.675838e-01
1.044760e+00 8.999999e-01 5.281959e-01 6.800719e-01 9.300623e-02 1.935868e-01 1.703913e+00 8.728938e-01
1.042841e+00 8.999999e-01 5.269393e-01 6.917970e-01 8.902744e-02 1.938355e-01 1.707976e+00 8.782033e-01
1.040927e+00 8.999999e-01 5.256901e-01 7.036561e-01 8.505777e-02 1.940857e-01 1.712035e+00 8.835120e-01
1.039017e+00 8.999999e-01 5.244483e-01 7.156500e-01 8.109720e-02 1.943376e-01 1.716089e+00 8.888200e-01
1.037112e+00 8.999999e-01 5.232138e-01 7.277794e-01 7.714573e-02 1.945911e-01 1.720138e+00 8.941272e-01
1.035212e+00 8.999999e-01 5.219866e-01 7.400451e-01 7.320332e-02 1.948463e-01 1.724182e+00 8.994334e-01
1.033317e+00 8.999999e-01 5.207665e-01 7.524478e-01 6.926998e-02 1.951030e-01 1.728221e+00 9.047388e-01
1.031426e+00 8.999999e-01 5.195537e-01 7.649883e-01 6.534569e-02 1.953614e-01 1.732256e+00 9.100431e-01
1.029540e+00 8.999999e-01 5.183481e-01 7.776674e-01 6.143042e-02 1.956215e-01 1.736285e+00 9.153463e-01
1.027658e+00 8.999999e-01 5.171495e-01 7.904859e-01 5.752417e-02 1.958831e-01 1.740309e+00 9.206484e-01
1.025782e+00 8.999999e-01 5.159581e-01 8.034444e-01 5.362692e-02 1.961464e-01 1.744328e+00 9.259492e-01
1.023910e+00 8.999999e-01 5.147736e-01 8.165438e-01 4.973864e-02 1.964112e-01 1.748341e+00 9.312488e-01
1.022043e+00 8.999999e-01 5.135962e-01 8.297848e-01 4.585933e-02 1.966777e-01 1.752349e+00 9.365471e-01
1.020180e+00 8.999999e-01 5.124258e-01 8.431682e-01 4.198897e-02 1.969458e-01 1.756352e+00 9.418440e-01
1.018322e+00 8.999999e-01 5.112622e-01 8.566947e-01 3.812753e-02 1.972155e-01 1.760349e+00 9.471394e-01
1.016469e+00 8.999999e-01 5.101056e-01 8.703651e-01 3.427500e-02 1.974867e-01 1.764340e+00 9.524333e-01
1.014621e+00 8.999999e-01 5.089558e-01 8.841801e-01 3.043137e-02 1.977596e-01 1.768326e+00 9.577257e-01
1.012777e+00 8.999999e-01 5.078129e-01 8.981406e-01 2.659661e-02 1.980341e-01 1.772306e+00 9.630163e-01
1.010938e+00 8.999999e-01 5.066767e-01 9.122473e-01 2.277070e-02 1.983102e-01 1.776281e+00 9.683053e-01
1.009103e+00 8.999999e-01 5.055473e-01 9.265009e-01 1.895363e-02 1.985879e-01 1.780249e+00 9.735925e-01
1.007273e+00 8.999999e-01 5.044245e-01 9.409022e-01 1.514537e-02 1.988671e-01 1.784211e+00 9.788779e-01
1.005448e+00 8.999999e-01 5.033085e-01 9.554520e-01 1.134590e-02 1.991480e-01 1.788168e+00 9.841614e-01
1.003627e+00 8.999999e-01 5.021991e-01 9.701510e-01 7.555214e-03 1.994305e-01 1.792118e+00 9.894429e-01
1.001811e+00 8.999999e-01 5.010963e-01 9.850000e-01 3.773278e-03 1.997145e-01 1.796062e+00 9.947225e-01
1.000000e+00 8.999999e-01 5.000000e-01 9.999997e-01 7.500000e-08 2.000002e-01 1.800000e+00 9.999999e-01


==> graphics/R=0.1_cubed.dat <==
D H B R Fs x y T
1.840151e-01 1.000000e-07 2.265311e-02 1.000002e-03 4.362873e-02 6.197245e+00 4.414406e-06 1.924088e-01
2.060408e-01 5.025225e-03 3.062801e-02 1.000002e-03 5.093768e-02 5.672191e+00 1.640729e-01 1.789154e-01
2.247953e-01 1.005035e-02 3.755468e-02 1.000002e-03 5.752304e-02 5.287045e+00 2.676191e-01 1.708359e-01
2.417059e-01 1.507547e-02 4.396651e-02 1.000002e-03 6.369653e-02 4.980923e+00 3.428854e-01 1.650659e-01
2.573696e-01 2.010060e-02 5.005958e-02 1.000002e-03 6.959325e-02 4.726735e+00 4.015335e-01 1.605874e-01
2.721095e-01 2.512572e-02 5.593143e-02 1.000002e-03 7.528709e-02 4.509589e+00 4.492237e-01 1.569347e-01
2.861255e-01 3.015085e-02 6.163869e-02 1.000002e-03 8.082385e-02 4.320295e+00 4.891546e-01 1.538554e-01
2.995521e-01 3.517597e-02 6.721762e-02 1.000002e-03 8.623429e-02 4.152738e+00 5.233148e-01 1.511972e-01
3.124852e-01 4.020110e-02 7.269302e-02 1.000002e-03 9.154026e-02 4.002629e+00 5.530255e-01 1.488610e-01
3.249962e-01 4.522622e-02 7.808273e-02 1.000002e-03 9.675795e-02 3.866836e+00 5.792090e-01 1.467789e-01
3.371401e-01 5.025135e-02 8.340004e-02 1.000002e-03 1.018998e-01 3.742998e+00 6.025338e-01 1.449021e-01
3.489604e-01 5.527647e-02 8.865517e-02 1.000002e-03 1.069755e-01 3.629291e+00 6.234997e-01 1.431946e-01
3.604921e-01 6.030160e-02 9.385617e-02 1.000002e-03 1.119928e-01 3.524275e+00 6.424894e-01 1.416290e-01
3.717641e-01 6.532672e-02 9.900953e-02 1.000002e-03 1.169583e-01 3.426792e+00 6.598024e-01 1.401841e-01
3.828004e-01 7.035184e-02 1.041205e-01 1.000002e-03 1.218771e-01 3.335900e+00 6.756771e-01 1.388428e-01
3.936213e-01 7.537697e-02 1.091935e-01 1.000002e-03 1.267538e-01 3.250819e+00 6.903062e-01 1.375916e-01
4.042441e-01 8.040209e-02 1.142323e-01 1.000002e-03 1.315920e-01 3.170897e+00 7.038476e-01 1.364194e-01
4.146839e-01 8.542722e-02 1.192398e-01 1.000002e-03 1.363951e-01 3.095586e+00 7.164320e-01 1.353168e-01
4.249537e-01 9.045234e-02 1.242189e-01 1.000002e-03 1.411659e-01 3.024418e+00 7.281689e-01 1.342762e-01
4.350649e-01 9.547747e-02 1.291718e-01 1.000002e-03 1.459067e-01 2.956989e+00 7.391509e-01 1.332910e-01
4.450276e-01 1.005026e-01 1.341006e-01 1.000002e-03 1.506198e-01 2.892954e+00 7.494566e-01 1.323558e-01
4.548508e-01 1.055277e-01 1.390070e-01 1.000002e-03 1.553071e-01 2.832009e+00 7.591538e-01 1.314656e-01
4.645424e-01 1.105528e-01 1.438926e-01 1.000002e-03 1.599702e-01 2.773890e+00 7.683008e-01 1.306164e-01
4.741097e-01 1.155780e-01 1.487589e-01 1.000002e-03 1.646107e-01 2.718364e+00 7.769485e-01 1.298046e-01
4.835592e-01 1.206031e-01 1.536069e-01 1.000002e-03 1.692299e-01 2.665225e+00 7.851411e-01 1.290270e-01
4.928967e-01 1.256282e-01 1.584379e-01 1.000002e-03 1.738291e-01 2.614289e+00 7.929178e-01 1.282808e-01
5.021275e-01 1.306533e-01 1.632528e-01 1.000002e-03 1.784093e-01 2.565393e+00 8.003130e-01 1.275635e-01
5.112566e-01 1.356785e-01 1.680526e-01 1.000002e-03 1.829716e-01 2.518390e+00 8.073572e-01 1.268731e-01
5.202884e-01 1.407036e-01 1.728380e-01 1.000002e-03 1.875168e-01 2.473149e+00 8.140777e-01 1.262074e-01
5.292269e-01 1.457287e-01 1.776099e-01 1.000002e-03 1.920459e-01 2.429550e+00 8.204988e-01 1.255648e-01
5.380761e-01 1.507538e-01 1.823689e-01 1.000002e-03 1.965595e-01 2.387487e+00 8.266423e-01 1.249437e-01
5.468393e-01 1.557790e-01 1.871156e-01 1.000002e-03 2.010584e-01 2.346860e+00 8.325279e-01 1.243426e-01
5.555197e-01 1.608041e-01 1.918506e-01 1.000002e-03 2.055433e-01 2.307581e+00 8.381734e-01 1.237603e-01
5.641205e-01 1.658292e-01 1.965745e-01 1.000002e-03 2.100148e-01 2.269569e+00 8.435947e-01 1.231956e-01
5.726442e-01 1.708543e-01 2.012877e-01 1.000002e-03 2.144733e-01 2.232748e+00 8.488067e-01 1.226474e-01
5.810937e-01 1.758795e-01 2.059907e-01 1.000002e-03 2.189195e-01 2.197051e+00 8.538224e-01 1.221147e-01
5.894711e-01 1.809046e-01 2.106839e-01 1.000002e-03 2.233538e-01 2.162415e+00 8.586541e-01 1.215967e-01
5.977789e-01 1.859297e-01 2.153677e-01 1.000002e-03 2.277767e-01 2.128782e+00 8.633130e-01 1.210925e-01
6.060192e-01 1.909548e-01 2.200424e-01 1.000002e-03 2.321886e-01 2.096098e+00 8.678092e-01 1.206013e-01
6.141938e-01 1.959800e-01 2.247085e-01 1.000002e-03 2.365899e-01 2.064314e+00 8.721520e-01 1.201225e-01
6.223048e-01 2.010051e-01 2.293662e-01 1.000002e-03 2.409809e-01 2.033384e+00 8.763501e-01 1.196553e-01
6.303538e-01 2.060302e-01 2.340158e-01 1.000002e-03 2.453620e-01 2.003264e+00 8.804116e-01 1.191993e-01
6.383425e-01 2.110553e-01 2.386576e-01 1.000002e-03 2.497336e-01 1.973916e+00 8.843436e-01 1.187539e-01
6.462725e-01 2.160805e-01 2.432919e-01 1.000002e-03 2.540959e-01 1.945303e+00 8.881532e-01 1.183185e-01
6.541453e-01 2.211056e-01 2.479189e-01 1.000002e-03 2.584492e-01 1.917390e+00 8.918465e-01 1.178926e-01
6.619621e-01 2.261307e-01 2.525388e-01 1.000002e-03 2.627939e-01 1.890145e+00 8.954295e-01 1.174758e-01
6.697245e-01 2.311558e-01 2.571519e-01 1.000002e-03 2.671301e-01 1.863537e+00 8.989077e-01 1.170677e-01
6.774336e-01 2.361810e-01 2.617584e-01 1.000002e-03 2.714581e-01 1.837538e+00 9.022861e-01 1.166679e-01
6.850905e-01 2.412061e-01 2.663584e-01 1.000002e-03 2.757781e-01 1.812123e+00 9.055696e-01 1.162761e-01
6.926965e-01 2.462312e-01 2.709522e-01 1.000002e-03 2.800905e-01 1.787265e+00 9.087625e-01 1.158917e-01
7.002526e-01 2.512563e-01 2.755399e-01 1.000002e-03 2.843952e-01 1.762942e+00 9.118690e-01 1.155147e-01
7.077598e-01 2.562815e-01 2.801218e-01 1.000002e-03 2.886927e-01 1.739131e+00 9.148931e-01 1.151446e-01
7.152191e-01 2.613066e-01 2.846978e-01 1.000002e-03 2.929830e-01 1.715812e+00 9.178383e-01 1.147811e-01
7.226314e-01 2.663317e-01 2.892683e-01 1.000002e-03 2.972664e-01 1.692964e+00 9.207082e-01 1.144241e-01
7.299976e-01 2.713568e-01 2.938333e-01 1.000002e-03 3.015429e-01 1.670570e+00 9.235059e-01 1.140731e-01
7.373186e-01 2.763820e-01 2.983931e-01 1.000002e-03 3.058128e-01 1.648612e+00 9.262345e-01 1.137281e-01
7.445950e-01 2.814071e-01 3.029476e-01 1.000002e-03 3.100763e-01 1.627074e+00 9.288969e-01 1.133887e-01
7.518278e-01 2.864322e-01 3.074970e-01 1.000002e-03 3.143334e-01 1.605938e+00 9.314958e-01 1.130548e-01
7.590176e-01 2.914573e-01 3.120416e-01 1.000002e-03 3.185843e-01 1.585192e+00 9.340336e-01 1.127260e-01
7.661651e-01 2.964825e-01 3.165813e-01 1.000002e-03 3.228292e-01 1.564820e+00 9.365129e-01 1.124024e-01
7.732710e-01 3.015076e-01 3.211162e-01 1.000002e-03 3.270682e-01 1.544808e+00 9.389359e-01 1.120836e-01
7.803360e-01 3.065327e-01 3.256466e-01 1.000002e-03 3.313014e-01 1.525145e+00 9.413048e-01 1.117694e-01
7.873606e-01 3.115578e-01 3.301724e-01 1.000002e-03 3.355289e-01 1.505818e+00 9.436216e-01 1.114598e-01
7.943454e-01 3.165830e-01 3.346938e-01 1.000002e-03 3.397508e-01 1.486815e+00 9.458882e-01 1.111546e-01
8.012910e-01 3.216081e-01 3.392109e-01 1.000002e-03 3.439673e-01 1.468126e+00 9.481066e-01 1.108535e-01
8.081980e-01 3.266332e-01 3.437237e-01 1.000002e-03 3.481785e-01 1.449740e+00 9.502783e-01 1.105565e-01
8.150668e-01 3.316583e-01 3.482324e-01 1.000002e-03 3.523844e-01 1.431646e+00 9.524052e-01 1.102635e-01
8.218979e-01 3.366834e-01 3.527369e-01 1.000002e-03 3.565852e-01 1.413836e+00 9.544888e-01 1.099742e-01
8.286919e-01 3.417086e-01 3.572375e-01 1.000002e-03 3.607809e-01 1.396299e+00 9.565305e-01 1.096885e-01
8.354491e-01 3.467337e-01 3.617341e-01 1.000002e-03 3.649716e-01 1.379028e+00 9.585319e-01 1.094064e-01
8.421700e-01 3.517588e-01 3.662269e-01 1.000002e-03 3.691575e-01 1.362014e+00 9.604942e-01 1.091278e-01
8.488551e-01 3.567839e-01 3.707159e-01 1.000002e-03 3.733386e-01 1.345249e+00 9.624189e-01 1.088524e-01
8.555046e-01 3.618091e-01 3.752011e-01 1.000002e-03 3.775149e-01 1.328724e+00 9.643070e-01 1.085803e-01
8.621191e-01 3.668342e-01 3.796827e-01 1.000002e-03 3.816867e-01 1.312434e+00 9.661599e-01 1.083112e-01
8.686989e-01 3.718593e-01 3.841607e-01 1.000002e-03 3.858538e-01 1.296370e+00 9.679787e-01 1.080452e-01
8.752443e-01 3.768844e-01 3.886351e-01 1.000002e-03 3.900165e-01 1.280526e+00 9.697644e-01 1.077821e-01
8.817556e-01 3.819096e-01 3.931060e-01 1.000002e-03 3.941748e-01 1.264895e+00 9.715180e-01 1.075217e-01
8.882333e-01 3.869347e-01 3.975735e-01 1.000002e-03 3.983287e-01 1.249471e+00 9.732407e-01 1.072642e-01
8.946776e-01 3.919598e-01 4.020376e-01 1.000002e-03 4.024783e-01 1.234248e+00 9.749332e-01 1.070093e-01
9.010888e-01 3.969849e-01 4.064984e-01 1.000002e-03 4.066237e-01 1.219221e+00 9.765966e-01 1.067569e-01
9.074672e-01 4.020101e-01 4.109559e-01 1.000002e-03 4.107649e-01 1.204383e+00 9.782317e-01 1.065070e-01
9.138131e-01 4.070352e-01 4.154101e-01 1.000002e-03 4.149020e-01 1.189730e+00 9.798394e-01 1.062596e-01
9.201267e-01 4.120603e-01 4.198612e-01 1.000002e-03 4.190351e-01 1.175255e+00 9.814204e-01 1.060145e-01
9.264083e-01 4.170854e-01 4.243091e-01 1.000002e-03 4.231641e-01 1.160955e+00 9.829755e-01 1.057717e-01
9.326581e-01 4.221106e-01 4.287539e-01 1.000002e-03 4.272893e-01 1.146824e+00 9.845055e-01 1.055311e-01
9.388764e-01 4.271357e-01 4.331956e-01 1.000002e-03 4.314105e-01 1.132857e+00 9.860111e-01 1.052926e-01
9.450635e-01 4.321608e-01 4.376343e-01 1.000002e-03 4.355278e-01 1.119051e+00 9.874929e-01 1.050562e-01
9.512194e-01 4.371859e-01 4.420701e-01 1.000002e-03 4.396414e-01 1.105401e+00 9.889517e-01 1.048218e-01
9.573444e-01 4.422111e-01 4.465028e-01 1.000002e-03 4.437512e-01 1.091902e+00 9.903880e-01 1.045894e-01
9.634387e-01 4.472362e-01 4.509327e-01 1.000002e-03 4.478574e-01 1.078551e+00 9.918025e-01 1.043589e-01
9.695025e-01 4.522613e-01 4.553597e-01 1.000002e-03 4.519598e-01 1.065343e+00 9.931958e-01 1.041302e-01
9.755360e-01 4.572864e-01 4.597838e-01 1.000002e-03 4.560586e-01 1.052276e+00 9.945684e-01 1.039033e-01
9.815392e-01 4.623116e-01 4.642051e-01 1.000002e-03 4.601539e-01 1.039345e+00 9.959208e-01 1.036782e-01
9.875125e-01 4.673367e-01 4.686237e-01 1.000002e-03 4.642455e-01 1.026546e+00 9.972537e-01 1.034547e-01
9.934559e-01 4.723618e-01 4.730395e-01 1.000002e-03 4.683337e-01 1.013877e+00 9.985675e-01 1.032329e-01
9.993696e-01 4.773869e-01 4.774525e-01 1.000002e-03 4.724184e-01 1.001333e+00 9.998626e-01 1.030127e-01
1.005254e+00 4.824121e-01 4.818629e-01 1.000002e-03 4.764997e-01 9.889129e-01 1.001140e+00 1.027940e-01
1.011108e+00 4.874372e-01 4.862706e-01 1.000002e-03 4.805776e-01 9.766119e-01 1.002399e+00 1.025769e-01
1.016934e+00 4.924623e-01 4.906756e-01 1.000002e-03 4.846521e-01 9.644274e-01 1.003641e+00 1.023611e-01
1.022730e+00 4.974874e-01 4.950781e-01 1.000002e-03 4.887232e-01 9.523566e-01 1.004867e+00 1.021468e-01
1.028497e+00 5.025126e-01 4.994779e-01 1.000002e-03 4.927911e-01 9.403965e-01 1.006076e+00 1.019339e-01
1.034235e+00 5.075377e-01 5.038752e-01 1.000002e-03 4.968557e-01 9.285444e-01 1.007269e+00 1.017223e-01
1.039944e+00 5.125628e-01 5.082699e-01 1.000002e-03 5.009170e-01 9.167976e-01 1.008446e+00 1.015120e-01
1.045624e+00 5.175879e-01 5.126622e-01 1.000002e-03 5.049751e-01 9.051534e-01 1.009608e+00 1.013029e-01
1.051275e+00 5.226131e-01 5.170519e-01 1.000002e-03 5.090300e-01 8.936092e-01 1.010756e+00 1.010951e-01
1.056898e+00 5.276382e-01 5.214391e-01 1.000002e-03 5.130818e-01 8.821627e-01 1.011888e+00 1.008884e-01
1.062492e+00 5.326633e-01 5.258239e-01 1.000002e-03 5.171304e-01 8.708113e-01 1.013007e+00 1.006829e-01
1.068058e+00 5.376884e-01 5.302062e-01 1.000002e-03 5.211759e-01 8.595527e-01 1.014112e+00 1.004784e-01
1.073595e+00 5.427136e-01 5.345861e-01 1.000002e-03 5.252183e-01 8.483847e-01 1.015203e+00 1.002751e-01
1.079103e+00 5.477387e-01 5.389636e-01 1.000002e-03 5.292576e-01 8.373048e-01 1.016281e+00 1.000727e-01
1.084583e+00 5.527638e-01 5.433388e-01 1.000002e-03 5.332939e-01 8.263111e-01 1.017347e+00 9.987142e-02
1.090035e+00 5.577889e-01 5.477115e-01 1.000002e-03 5.373272e-01 8.154013e-01 1.018399e+00 9.967107e-02
1.095458e+00 5.628141e-01 5.520819e-01 1.000002e-03 5.413574e-01 8.045734e-01 1.019439e+00 9.947166e-02
1.100853e+00 5.678392e-01 5.564500e-01 1.000002e-03 5.453847e-01 7.938252e-01 1.020468e+00 9.927315e-02
1.106220e+00 5.728643e-01 5.608157e-01 1.000002e-03 5.494090e-01 7.831549e-01 1.021484e+00 9.907552e-02
1.111558e+00 5.778894e-01 5.651792e-01 1.000002e-03 5.534304e-01 7.725605e-01 1.022489e+00 9.887873e-02
1.116868e+00 5.829146e-01 5.695403e-01 1.000002e-03 5.574488e-01 7.620401e-01 1.023483e+00 9.868275e-02
1.122149e+00 5.879397e-01 5.738992e-01 1.000002e-03 5.614643e-01 7.515919e-01 1.024465e+00 9.848756e-02
1.127403e+00 5.929648e-01 5.782558e-01 1.000002e-03 5.654769e-01 7.412139e-01 1.025437e+00 9.829313e-02
1.132627e+00 5.979899e-01 5.826101e-01 1.000002e-03 5.694867e-01 7.309045e-01 1.026398e+00 9.809942e-02
1.137824e+00 6.030151e-01 5.869622e-01 1.000002e-03 5.734936e-01 7.206618e-01 1.027349e+00 9.790641e-02
1.142992e+00 6.080402e-01 5.913121e-01 1.000002e-03 5.774976e-01 7.104843e-01 1.028290e+00 9.771407e-02
1.148131e+00 6.130653e-01 5.956598e-01 1.000002e-03 5.814988e-01 7.003701e-01 1.029221e+00 9.752238e-02
1.153243e+00 6.180904e-01 6.000052e-01 1.000002e-03 5.854972e-01 6.903177e-01 1.030142e+00 9.733130e-02
1.158325e+00 6.231156e-01 6.043485e-01 1.000002e-03 5.894927e-01 6.803254e-01 1.031053e+00 9.714081e-02
1.163379e+00 6.281407e-01 6.086895e-01 1.000002e-03 5.934855e-01 6.703917e-01 1.031956e+00 9.695088e-02
1.168404e+00 6.331658e-01 6.130284e-01 1.000002e-03 5.974755e-01 6.605150e-01 1.032849e+00 9.676149e-02
1.173401e+00 6.381909e-01 6.173651e-01 1.000002e-03 6.014627e-01 6.506937e-01 1.033733e+00 9.657260e-02
1.178369e+00 6.432161e-01 6.216996e-01 1.000002e-03 6.054471e-01 6.409264e-01 1.034609e+00 9.638420e-02
1.183308e+00 6.482412e-01 6.260320e-01 1.000002e-03 6.094288e-01 6.312116e-01 1.035476e+00 9.619626e-02
1.188218e+00 6.532663e-01 6.303623e-01 1.000002e-03 6.134078e-01 6.215477e-01 1.036335e+00 9.600875e-02
1.193098e+00 6.582914e-01 6.346904e-01 1.000002e-03 6.173840e-01 6.119335e-01 1.037185e+00 9.582164e-02
1.197950e+00 6.633166e-01 6.390163e-01 1.000002e-03 6.213575e-01 6.023674e-01 1.038028e+00 9.563492e-02
1.202772e+00 6.683417e-01 6.433401e-01 1.000002e-03 6.253283e-01 5.928480e-01 1.038862e+00 9.544855e-02
1.207565e+00 6.733668e-01 6.476619e-01 1.000002e-03 6.292963e-01 5.833740e-01 1.039689e+00 9.526251e-02
1.212329e+00 6.783919e-01 6.519814e-01 1.000002e-03 6.332617e-01 5.739440e-01 1.040508e+00 9.507677e-02
1.217063e+00 6.834170e-01 6.562989e-01 1.000002e-03 6.372244e-01 5.645566e-01 1.041320e+00 9.489131e-02
1.221767e+00 6.884422e-01 6.606143e-01 1.000002e-03 6.411843e-01 5.552106e-01 1.042124e+00 9.470611e-02
1.226441e+00 6.934673e-01 6.649275e-01 1.000002e-03 6.451416e-01 5.459045e-01 1.042922e+00 9.452114e-02
1.231085e+00 6.984924e-01 6.692387e-01 1.000002e-03 6.490963e-01 5.366372e-01 1.043712e+00 9.433637e-02
1.235699e+00 7.035175e-01 6.735477e-01 1.000002e-03 6.530482e-01 5.274072e-01 1.044495e+00 9.415178e-02
1.240282e+00 7.085427e-01 6.778547e-01 1.000002e-03 6.569975e-01 5.182133e-01 1.045272e+00 9.396734e-02
1.244835e+00 7.135678e-01 6.821595e-01 1.000002e-03 6.609441e-01 5.090542e-01 1.046042e+00 9.378304e-02
1.249357e+00 7.185929e-01 6.864623e-01 1.000002e-03 6.648880e-01 4.999287e-01 1.046806e+00 9.359883e-02
1.253848e+00 7.236180e-01 6.907630e-01 1.000002e-03 6.688293e-01 4.908355e-01 1.047563e+00 9.341470e-02
1.258307e+00 7.286432e-01 6.950616e-01 1.000002e-03 6.727679e-01 4.817734e-01 1.048315e+00 9.323062e-02
1.262736e+00 7.336683e-01 6.993580e-01 1.000002e-03 6.767038e-01 4.727410e-01 1.049060e+00 9.304657e-02
1.267132e+00 7.386934e-01 7.036524e-01 1.000002e-03 6.806371e-01 4.637372e-01 1.049799e+00 9.286251e-02
1.271497e+00 7.437185e-01 7.079447e-01 1.000002e-03 6.845677e-01 4.547607e-01 1.050532e+00 9.267842e-02
1.275830e+00 7.487437e-01 7.122349e-01 1.000002e-03 6.884957e-01 4.458103e-01 1.051259e+00 9.249429e-02
1.280130e+00 7.537688e-01 7.165231e-01 1.000002e-03 6.924210e-01 4.368847e-01 1.051981e+00 9.231006e-02
1.284397e+00 7.587939e-01 7.208091e-01 1.000002e-03 6.963437e-01 4.279827e-01 1.052698e+00 9.212573e-02
1.288632e+00 7.638190e-01 7.250930e-01 1.000002e-03 7.002637e-01 4.191030e-01 1.053408e+00 9.194126e-02
1.292833e+00 7.688442e-01 7.293748e-01 1.000002e-03 7.041810e-01 4.102445e-01 1.054114e+00 9.175663e-02
1.297001e+00 7.738693e-01 7.336545e-01 1.000002e-03 7.080956e-01 4.014059e-01 1.054814e+00 9.157180e-02
1.301135e+00 7.788944e-01 7.379321e-01 1.000002e-03 7.120076e-01 3.925859e-01 1.055510e+00 9.138675e-02
1.305235e+00 7.839195e-01 7.422076e-01 1.000002e-03 7.159169e-01 3.837833e-01 1.056200e+00 9.120144e-02
1.309300e+00 7.889447e-01 7.464809e-01 1.000002e-03 7.198235e-01 3.749967e-01 1.056885e+00 9.101585e-02
1.313330e+00 7.939698e-01 7.507522e-01 1.000002e-03 7.237275e-01 3.662251e-01 1.057566e+00 9.082995e-02
1.317325e+00 7.989949e-01 7.550213e-01 1.000002e-03 7.276287e-01 3.574670e-01 1.058242e+00 9.064370e-02
1.321284e+00 8.040200e-01 7.592883e-01 1.000002e-03 7.315272e-01 3.487212e-01 1.058913e+00 9.045708e-02
1.325207e+00 8.090452e-01 7.635531e-01 1.000002e-03 7.354231e-01 3.399864e-01 1.059579e+00 9.027005e-02
1.329094e+00 8.140703e-01 7.678158e-01 1.000002e-03 7.393162e-01 3.312612e-01 1.060242e+00 9.008257e-02
1.332944e+00 8.190954e-01 7.720763e-01 1.000002e-03 7.432066e-01 3.225443e-01 1.060900e+00 8.989461e-02
1.336756e+00 8.241205e-01 7.763346e-01 1.000002e-03 7.470943e-01 3.138345e-01 1.061553e+00 8.970614e-02
1.340530e+00 8.291457e-01 7.805908e-01 1.000002e-03 7.509792e-01 3.051302e-01 1.062203e+00 8.951713e-02
1.344266e+00 8.341708e-01 7.848447e-01 1.000002e-03 7.548613e-01 2.964302e-01 1.062848e+00 8.932752e-02
1.347962e+00 8.391959e-01 7.890965e-01 1.000002e-03 7.587407e-01 2.877330e-01 1.063490e+00 8.913729e-02
1.351619e+00 8.442210e-01 7.933461e-01 1.000002e-03 7.626174e-01 2.790371e-01 1.064127e+00 8.894640e-02
1.355236e+00 8.492462e-01 7.975934e-01 1.000002e-03 7.664912e-01 2.703412e-01 1.064761e+00 8.875481e-02
1.358813e+00 8.542713e-01 8.018385e-01 1.000002e-03 7.703622e-01 2.616436e-01 1.065391e+00 8.856247e-02
1.362348e+00 8.592964e-01 8.060814e-01 1.000002e-03 7.742304e-01 2.529429e-01 1.066017e+00 8.836934e-02
1.365840e+00 8.643215e-01 8.103220e-01 1.000002e-03 7.780958e-01 2.442376e-01 1.066640e+00 8.817537e-02
1.369291e+00 8.693467e-01 8.145603e-01 1.000002e-03 7.819583e-01 2.355259e-01 1.067259e+00 8.798053e-02
1.372697e+00 8.743718e-01 8.187963e-01 1.000002e-03 7.858180e-01 2.268063e-01 1.067875e+00 8.778476e-02
1.376060e+00 8.793969e-01 8.230300e-01 1.000002e-03 7.896747e-01 2.180770e-01 1.068487e+00 8.758801e-02
1.379377e+00 8.844220e-01 8.272614e-01 1.000002e-03 7.935286e-01 2.093364e-01 1.069096e+00 8.739023e-02
1.382649e+00 8.894472e-01 8.314904e-01 1.000002e-03 7.973795e-01 2.005826e-01 1.069702e+00 8.719137e-02
1.385874e+00 8.944723e-01 8.357170e-01 1.000002e-03 8.012275e-01 1.918138e-01 1.070305e+00 8.699137e-02
1.389052e+00 8.994974e-01 8.399413e-01 1.000002e-03 8.050725e-01 1.830281e-01 1.070905e+00 8.679018e-02
1.392180e+00 9.045225e-01 8.441631e-01 1.000002e-03 8.089145e-01 1.742234e-01 1.071502e+00 8.658772e-02
1.395260e+00 9.095477e-01 8.483825e-01 1.000002e-03 8.127535e-01 1.653979e-01 1.072096e+00 8.638395e-02
1.398288e+00 9.145728e-01 8.525994e-01 1.000002e-03 8.165894e-01 1.565493e-01 1.072688e+00 8.617879e-02
1.401265e+00 9.195979e-01 8.568138e-01 1.000002e-03 8.204222e-01 1.476754e-01 1.073276e+00 8.597217e-02
1.404189e+00 9.246230e-01 8.610258e-01 1.000002e-03 8.242520e-01 1.387740e-01 1.073862e+00 8.576402e-02
1.407059e+00 9.296482e-01 8.652351e-01 1.000002e-03 8.280786e-01 1.298427e-01 1.074446e+00 8.555426e-02
1.409873e+00 9.346733e-01 8.694419e-01 1.000002e-03 8.319020e-01 1.208789e-01 1.075027e+00 8.534282e-02
1.412631e+00 9.396984e-01 8.736461e-01 1.000002e-03 8.357223e-01 1.118800e-01 1.075605e+00 8.512960e-02
1.415330e+00 9.447235e-01 8.778477e-01 1.000002e-03 8.395392e-01 1.028434e-01 1.076182e+00 8.491452e-02
1.417969e+00 9.497487e-01 8.820465e-01 1.000002e-03 8.433529e-01 9.376606e-02 1.076756e+00 8.469749e-02
1.420547e+00 9.547738e-01 8.862427e-01 1.000002e-03 8.471633e-01 8.464509e-02 1.077328e+00 8.447839e-02
1.423061e+00 9.597989e-01 8.904360e-01 1.000002e-03 8.509703e-01 7.547727e-02 1.077898e+00 8.425713e-02
1.425511e+00 9.648240e-01 8.946266e-01 1.000002e-03 8.547739e-01 6.625925e-02 1.078466e+00 8.403360e-02
1.427893e+00 9.698492e-01 8.988143e-01 1.000002e-03 8.585741e-01 5.698747e-02 1.079032e+00 8.380766e-02
1.430206e+00 9.748743e-01 9.029992e-01 1.000002e-03 8.623707e-01 4.765819e-02 1.079596e+00 8.357920e-02
1.432448e+00 9.798994e-01 9.071811e-01 1.000002e-03 8.661637e-01 3.826742e-02 1.080159e+00 8.334808e-02
1.434616e+00 9.849245e-01 9.113600e-01 1.000002e-03 8.699532e-01 2.881092e-02 1.080720e+00 8.311415e-02
1.436707e+00 9.899497e-01 9.155358e-01 1.000002e-03 8.737390e-01 1.928416e-02 1.081279e+00 8.287726e-02
1.438719e+00 9.949748e-01 9.197085e-01 1.000002e-03 8.775210e-01 9.682311e-03 1.081837e+00 8.263723e-02
1.440650e+00 9.999999e-01 9.238780e-01 1.000002e-03 8.812992e-01 1.935091e-07 1.082394e+00 8.239389e-02


==> graphics/R=0.2_cubed.dat <==
D H B R Fs x y T
3.045718e-01 1.000000e-07 5.298112e-02 8.000007e-03 9.398748e-02 3.974710e+00 1.887465e-06 3.361666e-01
3.210919e-01 5.025225e-03 6.053986e-02 8.000007e-03 9.996729e-02 3.818718e+00 8.300688e-02 3.253228e-01
3.361601e-01 1.005035e-02 6.744937e-02 8.000007e-03 1.056029e-01 3.684071e+00 1.490058e-01 3.170535e-01
3.502050e-01 1.507547e-02 7.393068e-02 8.000007e-03 1.109869e-01 3.565024e+00 2.039136e-01 3.103621e-01
3.634715e-01 2.010060e-02 8.010300e-02 8.000007e-03 1.161757e-01 3.458039e+00 2.509344e-01 3.047411e-01
3.761168e-01 2.512572e-02 8.603915e-02 8.000007e-03 1.212065e-01 3.360736e+00 2.920266e-01 2.998952e-01
3.882490e-01 3.015085e-02 9.178740e-02 8.000007e-03 1.261061e-01 3.271416e+00 3.284857e-01 2.956368e-01
3.999468e-01 3.517597e-02 9.738165e-02 8.000007e-03 1.308940e-01 3.188814e+00 3.612177e-01 2.918395e-01
4.112698e-01 4.020110e-02 1.028468e-01 8.000007e-03 1.355854e-01 3.111956e+00 3.908834e-01 2.884134e-01
4.222641e-01 4.522622e-02 1.082016e-01 8.000007e-03 1.401921e-01 3.040076e+00 4.179810e-01 2.852929e-01
4.329669e-01 5.025135e-02 1.134609e-01 8.000007e-03 1.447238e-01 2.972554e+00 4.428957e-01 2.824280e-01
4.434081e-01 5.527647e-02 1.186364e-01 8.000007e-03 1.491882e-01 2.908884e+00 4.659320e-01 2.797802e-01
4.536128e-01 6.030160e-02 1.237375e-01 8.000007e-03 1.535919e-01 2.848647e+00 4.873350e-01 2.773190e-01
4.636018e-01 6.532672e-02 1.287721e-01 8.000007e-03 1.579405e-01 2.791488e+00 5.073050e-01 2.750200e-01
4.733930e-01 7.035184e-02 1.337468e-01 8.000007e-03 1.622387e-01 2.737107e+00 5.260078e-01 2.728630e-01
4.830017e-01 7.537697e-02 1.386671e-01 8.000007e-03 1.664905e-01 2.685246e+00 5.435823e-01 2.708315e-01
4.924410e-01 8.040209e-02 1.435377e-01 8.000007e-03 1.706994e-01 2.635681e+00 5.601461e-01 2.689118e-01
5.017227e-01 8.542722e-02 1.483628e-01 8.000007e-03 1.748686e-01 2.588219e+00 5.757994e-01 2.670920e-01
5.108568e-01 9.045234e-02 1.531459e-01 8.000007e-03 1.790007e-01 2.542689e+00 5.906286e-01 2.653622e-01
5.198525e-01 9.547747e-02 1.578900e-01 8.000007e-03 1.830981e-01 2.498940e+00 6.047086e-01 2.637139e-01
5.287178e-01 1.005026e-01 1.625980e-01 8.000007e-03 1.871631e-01 2.456839e+00 6.181046e-01 2.621397e-01
5.374599e-01 1.055277e-01 1.672723e-01 8.000007e-03 1.911975e-01 2.416267e+00 6.308739e-01 2.606330e-01
5.460853e-01 1.105528e-01 1.719149e-01 8.000007e-03 1.952031e-01 2.377118e+00 6.430671e-01 2.591883e-01
5.545999e-01 1.155780e-01 1.765280e-01 8.000007e-03 1.991815e-01 2.339295e+00 6.547289e-01 2.578005e-01
5.630091e-01 1.206031e-01 1.811131e-01 8.000007e-03 2.031341e-01 2.302713e+00 6.658994e-01 2.564653e-01
5.713177e-01 1.256282e-01 1.856719e-01 8.000007e-03 2.070621e-01 2.267292e+00 6.766141e-01 2.551786e-01
5.795301e-01 1.306533e-01 1.902058e-01 8.000007e-03 2.109669e-01 2.232963e+00 6.869051e-01 2.539370e-01
5.876505e-01 1.356785e-01 1.947161e-01 8.000007e-03 2.148494e-01 2.199659e+00 6.968014e-01 2.527374e-01
5.956826e-01 1.407036e-01 1.992040e-01 8.000007e-03 2.187107e-01 2.167321e+00 7.063291e-01 2.515769e-01
6.036299e-01 1.457287e-01 2.036706e-01 8.000007e-03 2.225517e-01 2.135895e+00 7.155118e-01 2.504528e-01
6.114956e-01 1.507538e-01 2.081169e-01 8.000007e-03 2.263733e-01 2.105332e+00 7.243711e-01 2.493630e-01
6.192826e-01 1.557790e-01 2.125437e-01 8.000007e-03 2.301762e-01 2.075585e+00 7.329267e-01 2.483053e-01
6.269938e-01 1.608041e-01 2.169520e-01 8.000007e-03 2.339612e-01 2.046611e+00 7.411965e-01 2.472777e-01
6.346317e-01 1.658292e-01 2.213426e-01 8.000007e-03 2.377290e-01 2.018371e+00 7.491971e-01 2.462785e-01
6.421987e-01 1.708543e-01 2.257161e-01 8.000007e-03 2.414802e-01 1.990829e+00 7.569436e-01 2.453060e-01
6.496970e-01 1.758795e-01 2.300732e-01 8.000007e-03 2.452155e-01 1.963951e+00 7.644500e-01 2.443589e-01
6.571288e-01 1.809046e-01 2.344146e-01 8.000007e-03 2.489353e-01 1.937705e+00 7.717291e-01 2.434356e-01
6.644960e-01 1.859297e-01 2.387409e-01 8.000007e-03 2.526403e-01 1.912062e+00 7.787929e-01 2.425350e-01
6.718005e-01 1.909548e-01 2.430526e-01 8.000007e-03 2.563308e-01 1.886995e+00 7.856525e-01 2.416559e-01
6.790440e-01 1.959800e-01 2.473502e-01 8.000007e-03 2.600074e-01 1.862477e+00 7.923179e-01 2.407972e-01
6.862282e-01 2.010051e-01 2.516342e-01 8.000007e-03 2.636705e-01 1.838486e+00 7.987989e-01 2.399578e-01
6.933547e-01 2.060302e-01 2.559050e-01 8.000007e-03 2.673206e-01 1.814997e+00 8.051042e-01 2.391369e-01
7.004248e-01 2.110553e-01 2.601632e-01 8.000007e-03 2.709579e-01 1.791991e+00 8.112421e-01 2.383335e-01
7.074400e-01 2.160805e-01 2.644091e-01 8.000007e-03 2.745829e-01 1.769447e+00 8.172204e-01 2.375469e-01
7.144015e-01 2.211056e-01 2.686430e-01 8.000007e-03 2.781960e-01 1.747346e+00 8.230462e-01 2.367763e-01
7.213107e-01 2.261307e-01 2.728653e-01 8.000007e-03 2.817974e-01 1.725671e+00 8.287264e-01 2.360209e-01
7.281687e-01 2.311558e-01 2.770765e-01 8.000007e-03 2.853874e-01 1.704406e+00 8.342673e-01 2.352802e-01
7.349766e-01 2.361810e-01 2.812767e-01 8.000007e-03 2.889664e-01 1.683533e+00 8.396749e-01 2.345534e-01
7.417355e-01 2.412061e-01 2.854663e-01 8.000007e-03 2.925347e-01 1.663040e+00 8.449547e-01 2.338401e-01
7.484464e-01 2.462312e-01 2.896456e-01 8.000007e-03 2.960925e-01 1.642911e+00 8.501121e-01 2.331395e-01
7.551103e-01 2.512563e-01 2.938148e-01 8.000007e-03 2.996401e-01 1.623133e+00 8.551520e-01 2.324513e-01
7.617280e-01 2.562815e-01 2.979743e-01 8.000007e-03 3.031777e-01 1.603693e+00 8.600791e-01 2.317749e-01
7.683004e-01 2.613066e-01 3.021242e-01 8.000007e-03 3.067055e-01 1.584580e+00 8.648979e-01 2.311098e-01
7.748285e-01 2.663317e-01 3.062648e-01 8.000007e-03 3.102238e-01 1.565781e+00 8.696125e-01 2.304556e-01
7.813129e-01 2.713568e-01 3.103964e-01 8.000007e-03 3.137328e-01 1.547287e+00 8.742269e-01 2.298119e-01
7.877545e-01 2.763820e-01 3.145190e-01 8.000007e-03 3.172327e-01 1.529087e+00 8.787448e-01 2.291783e-01
7.941539e-01 2.814071e-01 3.186330e-01 8.000007e-03 3.207237e-01 1.511170e+00 8.831698e-01 2.285545e-01
8.005119e-01 2.864322e-01 3.227386e-01 8.000007e-03 3.242059e-01 1.493528e+00 8.875053e-01 2.279399e-01
8.068291e-01 2.914573e-01 3.268359e-01 8.000007e-03 3.276796e-01 1.476151e+00 8.917544e-01 2.273345e-01
8.131062e-01 2.964825e-01 3.309251e-01 8.000007e-03 3.311450e-01 1.459032e+00 8.959202e-01 2.267377e-01
8.193437e-01 3.015076e-01 3.350063e-01 8.000007e-03 3.346021e-01 1.442161e+00 9.000057e-01 2.261492e-01
8.255423e-01 3.065327e-01 3.390798e-01 8.000007e-03 3.380511e-01 1.425531e+00 9.040135e-01 2.255689e-01
8.317026e-01 3.115578e-01 3.431457e-01 8.000007e-03 3.414923e-01 1.409134e+00 9.079463e-01 2.249965e-01
8.378249e-01 3.165830e-01 3.472041e-01 8.000007e-03 3.449257e-01 1.392964e+00 9.118066e-01 2.244315e-01
8.439100e-01 3.216081e-01 3.512552e-01 8.000007e-03 3.483514e-01 1.377013e+00 9.155967e-01 2.238739e-01
8.499582e-01 3.266332e-01 3.552991e-01 8.000007e-03 3.517697e-01 1.361275e+00 9.193190e-01 2.233233e-01
8.559700e-01 3.316583e-01 3.593360e-01 8.000007e-03 3.551807e-01 1.345743e+00 9.229755e-01 2.227796e-01
8.619459e-01 3.366834e-01 3.633660e-01 8.000007e-03 3.585844e-01 1.330412e+00 9.265685e-01 2.222424e-01
8.678863e-01 3.417086e-01 3.673891e-01 8.000007e-03 3.619810e-01 1.315275e+00 9.300999e-01 2.217117e-01
8.737917e-01 3.467337e-01 3.714056e-01 8.000007e-03 3.653706e-01 1.300327e+00 9.335715e-01 2.211871e-01
8.796624e-01 3.517588e-01 3.754156e-01 8.000007e-03 3.687533e-01 1.285563e+00 9.369852e-01 2.206686e-01
8.854989e-01 3.567839e-01 3.794190e-01 8.000007e-03 3.721292e-01 1.270977e+00 9.403428e-01 2.201558e-01
8.913015e-01 3.618091e-01 3.834162e-01 8.000007e-03 3.754985e-01 1.256565e+00 9.436458e-01 2.196486e-01
8.970705e-01 3.668342e-01 3.874071e-01 8.000007e-03 3.788612e-01 1.242321e+00 9.468960e-01 2.191469e-01
9.028063e-01 3.718593e-01 3.913918e-01 8.000007e-03 3.822174e-01 1.228242e+00 9.500948e-01 2.186505e-01
9.085093e-01 3.768844e-01 3.953705e-01 8.000007e-03 3.855673e-01 1.214322e+00 9.532437e-01 2.181593e-01
9.141797e-01 3.819096e-01 3.993432e-01 8.000007e-03 3.889108e-01 1.200557e+00 9.563442e-01 2.176729e-01
9.198178e-01 3.869347e-01 4.033101e-01 8.000007e-03 3.922482e-01 1.186943e+00 9.593976e-01 2.171914e-01
9.254240e-01 3.919598e-01 4.072711e-01 8.000007e-03 3.955794e-01 1.173476e+00 9.624051e-01 2.167146e-01
9.309985e-01 3.969849e-01 4.112265e-01 8.000007e-03 3.989046e-01 1.160153e+00 9.653682e-01 2.162423e-01
9.365416e-01 4.020101e-01 4.151762e-01 8.000007e-03 4.022238e-01 1.146969e+00 9.682879e-01 2.157745e-01
9.420536e-01 4.070352e-01 4.191203e-01 8.000007e-03 4.055372e-01 1.133921e+00 9.711654e-01 2.153109e-01
9.475347e-01 4.120603e-01 4.230590e-01 8.000007e-03 4.088447e-01 1.121005e+00 9.740020e-01 2.148514e-01
9.529851e-01 4.170854e-01 4.269923e-01 8.000007e-03 4.121465e-01 1.108218e+00 9.767985e-01 2.143960e-01
9.584050e-01 4.221106e-01 4.309202e-01 8.000007e-03 4.154426e-01 1.095557e+00 9.795562e-01 2.139445e-01
9.637947e-01 4.271357e-01 4.348429e-01 8.000007e-03 4.187332e-01 1.083018e+00 9.822760e-01 2.134968e-01
9.691545e-01 4.321608e-01 4.387603e-01 8.000007e-03 4.220181e-01 1.070598e+00 9.849588e-01 2.130528e-01
9.744844e-01 4.371859e-01 4.426726e-01 8.000007e-03 4.252976e-01 1.058296e+00 9.876056e-01 2.126124e-01
9.797847e-01 4.422111e-01 4.465798e-01 8.000007e-03 4.285717e-01 1.046106e+00 9.902174e-01 2.121755e-01
9.850555e-01 4.472362e-01 4.504819e-01 8.000007e-03 4.318405e-01 1.034028e+00 9.927949e-01 2.117419e-01
9.902971e-01 4.522613e-01 4.543791e-01 8.000007e-03 4.351039e-01 1.022057e+00 9.953391e-01 2.113117e-01
9.955096e-01 4.572864e-01 4.582714e-01 8.000007e-03 4.383621e-01 1.010192e+00 9.978507e-01 2.108846e-01
1.000693e+00 4.623116e-01 4.621588e-01 8.000007e-03 4.416151e-01 9.984291e-01 1.000331e+00 2.104606e-01
1.005848e+00 4.673367e-01 4.660413e-01 8.000007e-03 4.448629e-01 9.867669e-01 1.002779e+00 2.100397e-01
1.010974e+00 4.723618e-01 4.699191e-01 8.000007e-03 4.481057e-01 9.752026e-01 1.005198e+00 2.096217e-01
1.016072e+00 4.773869e-01 4.737922e-01 8.000007e-03 4.513434e-01 9.637337e-01 1.007587e+00 2.092065e-01
1.021141e+00 4.824121e-01 4.776606e-01 8.000007e-03 4.545761e-01 9.523581e-01 1.009947e+00 2.087941e-01
1.026182e+00 4.874372e-01 4.815244e-01 8.000007e-03 4.578039e-01 9.410734e-01 1.012279e+00 2.083844e-01
1.031195e+00 4.924623e-01 4.853835e-01 8.000007e-03 4.610267e-01 9.298776e-01 1.014584e+00 2.079773e-01
1.036180e+00 4.974874e-01 4.892382e-01 8.000007e-03 4.642447e-01 9.187683e-01 1.016861e+00 2.075727e-01
1.041137e+00 5.025126e-01 4.930883e-01 8.000007e-03 4.674579e-01 9.077437e-01 1.019113e+00 2.071706e-01
1.046066e+00 5.075377e-01 4.969339e-01 8.000007e-03 4.706663e-01 8.968017e-01 1.021338e+00 2.067709e-01
1.050967e+00 5.125628e-01 5.007751e-01 8.000007e-03 4.738699e-01 8.859403e-01 1.023539e+00 2.063735e-01
1.055841e+00 5.175879e-01 5.046119e-01 8.000007e-03 4.770688e-01 8.751576e-01 1.025715e+00 2.059784e-01
1.060687e+00 5.226131e-01 5.084444e-01 8.000007e-03 4.802631e-01 8.644518e-01 1.027867e+00 2.055854e-01
1.065505e+00 5.276382e-01 5.122725e-01 8.000007e-03 4.834527e-01 8.538209e-01 1.029995e+00 2.051945e-01
1.070297e+00 5.326633e-01 5.160963e-01 8.000007e-03 4.866378e-01 8.432632e-01 1.032101e+00 2.048057e-01
1.075060e+00 5.376884e-01 5.199159e-01 8.000007e-03 4.898182e-01 8.327771e-01 1.034184e+00 2.044189e-01
1.079797e+00 5.427136e-01 5.237312e-01 8.000007e-03 4.929942e-01 8.223606e-01 1.036244e+00 2.040340e-01
1.084506e+00 5.477387e-01 5.275423e-01 8.000007e-03 4.961656e-01 8.120123e-01 1.038284e+00 2.036510e-01
1.089188e+00 5.527638e-01 5.313493e-01 8.000007e-03 4.993325e-01 8.017305e-01 1.040302e+00 2.032698e-01
1.093843e+00 5.577889e-01 5.351520e-01 8.000007e-03 5.024950e-01 7.915135e-01 1.042300e+00 2.028904e-01
1.098470e+00 5.628141e-01 5.389507e-01 8.000007e-03 5.056531e-01 7.813598e-01 1.044277e+00 2.025126e-01
1.103070e+00 5.678392e-01 5.427453e-01 8.000007e-03 5.088068e-01 7.712679e-01 1.046235e+00 2.021365e-01
1.107644e+00 5.728643e-01 5.465358e-01 8.000007e-03 5.119561e-01 7.612362e-01 1.048173e+00 2.017620e-01
1.112190e+00 5.778894e-01 5.503222e-01 8.000007e-03 5.151011e-01 7.512633e-01 1.050093e+00 2.013890e-01
1.116709e+00 5.829146e-01 5.541046e-01 8.000007e-03 5.182417e-01 7.413478e-01 1.051994e+00 2.010175e-01
1.121201e+00 5.879397e-01 5.578831e-01 8.000007e-03 5.213781e-01 7.314882e-01 1.053876e+00 2.006474e-01
1.125666e+00 5.929648e-01 5.616575e-01 8.000007e-03 5.245102e-01 7.216831e-01 1.055741e+00 2.002787e-01
1.130103e+00 5.979899e-01 5.654279e-01 8.000007e-03 5.276380e-01 7.119312e-01 1.057588e+00 1.999113e-01
1.134514e+00 6.030151e-01 5.691945e-01 8.000007e-03 5.307616e-01 7.022311e-01 1.059418e+00 1.995452e-01
1.138897e+00 6.080402e-01 5.729570e-01 8.000007e-03 5.338810e-01 6.925815e-01 1.061232e+00 1.991803e-01
1.143254e+00 6.130653e-01 5.767157e-01 8.000007e-03 5.369962e-01 6.829811e-01 1.063029e+00 1.988165e-01
1.147583e+00 6.180904e-01 5.804705e-01 8.000007e-03 5.401073e-01 6.734287e-01 1.064809e+00 1.984539e-01
1.151884e+00 6.231156e-01 5.842214e-01 8.000007e-03 5.432141e-01 6.639228e-01 1.066574e+00 1.980924e-01
1.156159e+00 6.281407e-01 5.879684e-01 8.000007e-03 5.463169e-01 6.544624e-01 1.068324e+00 1.977319e-01
1.160406e+00 6.331658e-01 5.917116e-01 8.000007e-03 5.494155e-01 6.450462e-01 1.070058e+00 1.973724e-01
1.164626e+00 6.381909e-01 5.954510e-01 8.000007e-03 5.525100e-01 6.356729e-01 1.071777e+00 1.970138e-01
1.168818e+00 6.432161e-01 5.991865e-01 8.000007e-03 5.556004e-01 6.263415e-01 1.073482e+00 1.966561e-01
1.172983e+00 6.482412e-01 6.029182e-01 8.000007e-03 5.586867e-01 6.170506e-01 1.075173e+00 1.962993e-01
1.177120e+00 6.532663e-01 6.066461e-01 8.000007e-03 5.617690e-01 6.077992e-01 1.076849e+00 1.959432e-01
1.181230e+00 6.582914e-01 6.103702e-01 8.000007e-03 5.648472e-01 5.985861e-01 1.078512e+00 1.955879e-01
1.185311e+00 6.633166e-01 6.140905e-01 8.000007e-03 5.679213e-01 5.894102e-01 1.080161e+00 1.952334e-01
1.189365e+00 6.683417e-01 6.178071e-01 8.000007e-03 5.709914e-01 5.802703e-01 1.081797e+00 1.948794e-01
1.193391e+00 6.733668e-01 6.215199e-01 8.000007e-03 5.740575e-01 5.711654e-01 1.083420e+00 1.945261e-01
1.197389e+00 6.783919e-01 6.252289e-01 8.000007e-03 5.771196e-01 5.620942e-01 1.085030e+00 1.941734e-01
1.201359e+00 6.834170e-01 6.289342e-01 8.000007e-03 5.801777e-01 5.530558e-01 1.086627e+00 1.938212e-01
1.205301e+00 6.884422e-01 6.326357e-01 8.000007e-03 5.832317e-01 5.440491e-01 1.088213e+00 1.934695e-01
1.209214e+00 6.934673e-01 6.363335e-01 8.000007e-03 5.862818e-01 5.350729e-01 1.089786e+00 1.931182e-01
1.213098e+00 6.984924e-01 6.400276e-01 8.000007e-03 5.893279e-01 5.261263e-01 1.091347e+00 1.927673e-01
1.216954e+00 7.035175e-01 6.437179e-01 8.000007e-03 5.923700e-01 5.172080e-01 1.092897e+00 1.924167e-01
1.220781e+00 7.085427e-01 6.474045e-01 8.000007e-03 5.954081e-01 5.083172e-01 1.094436e+00 1.920665e-01
1.224580e+00 7.135678e-01 6.510874e-01 8.000007e-03 5.984423e-01 4.994527e-01 1.095963e+00 1.917165e-01
1.228349e+00 7.185929e-01 6.547665e-01 8.000007e-03 6.014725e-01 4.906135e-01 1.097480e+00 1.913668e-01
1.232088e+00 7.236180e-01 6.584419e-01 8.000007e-03 6.044987e-01 4.817985e-01 1.098985e+00 1.910172e-01
1.235799e+00 7.286432e-01 6.621136e-01 8.000007e-03 6.075210e-01 4.730067e-01 1.100481e+00 1.906677e-01
1.239479e+00 7.336683e-01 6.657816e-01 8.000007e-03 6.105393e-01 4.642371e-01 1.101965e+00 1.903183e-01
1.243130e+00 7.386934e-01 6.694458e-01 8.000007e-03 6.135536e-01 4.554886e-01 1.103440e+00 1.899689e-01
1.246751e+00 7.437185e-01 6.731063e-01 8.000007e-03 6.165640e-01 4.467603e-01 1.104905e+00 1.896196e-01
1.250341e+00 7.487437e-01 6.767630e-01 8.000007e-03 6.195704e-01 4.380509e-01 1.106360e+00 1.892701e-01
1.253901e+00 7.537688e-01 6.804161e-01 8.000007e-03 6.225729e-01 4.293596e-01 1.107806e+00 1.889206e-01
1.257430e+00 7.587939e-01 6.840653e-01 8.000007e-03 6.255714e-01 4.206852e-01 1.109242e+00 1.885709e-01
1.260928e+00 7.638190e-01 6.877108e-01 8.000007e-03 6.285659e-01 4.120268e-01 1.110669e+00 1.882210e-01
1.264395e+00 7.688442e-01 6.913526e-01 8.000007e-03 6.315564e-01 4.033832e-01 1.112087e+00 1.878708e-01
1.267831e+00 7.738693e-01 6.949906e-01 8.000007e-03 6.345430e-01 3.947534e-01 1.113496e+00 1.875203e-01
1.271235e+00 7.788944e-01 6.986248e-01 8.000007e-03 6.375256e-01 3.861364e-01 1.114897e+00 1.871695e-01
1.274607e+00 7.839195e-01 7.022553e-01 8.000007e-03 6.405042e-01 3.775311e-01 1.116289e+00 1.868183e-01
1.277946e+00 7.889447e-01 7.058819e-01 8.000007e-03 6.434788e-01 3.689365e-01 1.117672e+00 1.864666e-01
1.281253e+00 7.939698e-01 7.095048e-01 8.000007e-03 6.464494e-01 3.603513e-01 1.119048e+00 1.861144e-01
1.284527e+00 7.989949e-01 7.131238e-01 8.000007e-03 6.494160e-01 3.517746e-01 1.120415e+00 1.857616e-01
1.287767e+00 8.040200e-01 7.167390e-01 8.000007e-03 6.523785e-01 3.432053e-01 1.121775e+00 1.854082e-01
1.290974e+00 8.090452e-01 7.203504e-01 8.000007e-03 6.553370e-01 3.346421e-01 1.123127e+00 1.850542e-01
1.294147e+00 8.140703e-01 7.239579e-01 8.000007e-03 6.582915e-01 3.260841e-01 1.124472e+00 1.846994e-01
1.297286e+00 8.190954e-01 7.275615e-01 8.000007e-03 6.612420e-01 3.175299e-01 1.125809e+00 1.843438e-01
1.300390e+00 8.241205e-01 7.311613e-01 8.000007e-03 6.641883e-01 3.089786e-01 1.127139e+00 1.839873e-01
1.303459e+00 8.291457e-01 7.347571e-01 8.000007e-03 6.671306e-01 3.004289e-01 1.128462e+00 1.836300e-01
1.306492e+00 8.341708e-01 7.383490e-01 8.000007e-03 6.700688e-01 2.918796e-01 1.129778e+00 1.832717e-01
1.309489e+00 8.391959e-01 7.419370e-01 8.000007e-03 6.730028e-01 2.833295e-01 1.131088e+00 1.829123e-01
1.312449e+00 8.442210e-01 7.455210e-01 8.000007e-03 6.759328e-01 2.747773e-01 1.132391e+00 1.825518e-01
1.315373e+00 8.492462e-01 7.491010e-01 8.000007e-03 6.788585e-01 2.662218e-01 1.133687e+00 1.821902e-01
1.318259e+00 8.542713e-01 7.526770e-01 8.000007e-03 6.817801e-01 2.576617e-01 1.134977e+00 1.818273e-01
1.321107e+00 8.592964e-01 7.562489e-01 8.000007e-03 6.846976e-01 2.490957e-01 1.136261e+00 1.814630e-01
1.323916e+00 8.643215e-01 7.598168e-01 8.000007e-03 6.876108e-01 2.405224e-01 1.137539e+00 1.810974e-01
1.326686e+00 8.693467e-01 7.633805e-01 8.000007e-03 6.905198e-01 2.319404e-01 1.138812e+00 1.807304e-01
1.329417e+00 8.743718e-01 7.669402e-01 8.000007e-03 6.934245e-01 2.233484e-01 1.140078e+00 1.803617e-01
1.332107e+00 8.793969e-01 7.704956e-01 8.000007e-03 6.963249e-01 2.147448e-01 1.141339e+00 1.799915e-01
1.334756e+00 8.844220e-01 7.740469e-01 8.000007e-03 6.992210e-01 2.061282e-01 1.142595e+00 1.796195e-01
1.337363e+00 8.894472e-01 7.775940e-01 8.000007e-03 7.021128e-01 1.974971e-01 1.143845e+00 1.792458e-01
1.339928e+00 8.944723e-01 7.811367e-01 8.000007e-03 7.050002e-01 1.888498e-01 1.145091e+00 1.788701e-01
1.342450e+00 8.994974e-01 7.846752e-01 8.000007e-03 7.078833e-01 1.801848e-01 1.146331e+00 1.784925e-01
1.344928e+00 9.045225e-01 7.882094e-01 8.000007e-03 7.107618e-01 1.715003e-01 1.147566e+00 1.781127e-01
1.347362e+00 9.095477e-01 7.917391e-01 8.000007e-03 7.136360e-01 1.627946e-01 1.148797e+00 1.777308e-01
1.349749e+00 9.145728e-01 7.952644e-01 8.000007e-03 7.165056e-01 1.540659e-01 1.150024e+00 1.773466e-01
1.352090e+00 9.195979e-01 7.987853e-01 8.000007e-03 7.193707e-01 1.453124e-01 1.151245e+00 1.769600e-01
1.354384e+00 9.246230e-01 8.023015e-01 8.000007e-03 7.222311e-01 1.365321e-01 1.152463e+00 1.765708e-01
1.356629e+00 9.296482e-01 8.058133e-01 8.000007e-03 7.250870e-01 1.277229e-01 1.153677e+00 1.761790e-01
1.358825e+00 9.346733e-01 8.093203e-01 8.000007e-03 7.279382e-01 1.188829e-01 1.154887e+00 1.757845e-01
1.360970e+00 9.396984e-01 8.128227e-01 8.000007e-03 7.307847e-01 1.100098e-01 1.156093e+00 1.753870e-01
1.363064e+00 9.447235e-01 8.163203e-01 8.000007e-03 7.336265e-01 1.011013e-01 1.157295e+00 1.749865e-01
1.365104e+00 9.497487e-01 8.198131e-01 8.000007e-03 7.364634e-01 9.215504e-02 1.158494e+00 1.745828e-01
1.367091e+00 9.547738e-01 8.233010e-01 8.000007e-03 7.392954e-01 8.316857e-02 1.159690e+00 1.741757e-01
1.369022e+00 9.597989e-01 8.267840e-01 8.000007e-03 7.421226e-01 7.413925e-02 1.160882e+00 1.737652e-01
1.370896e+00 9.648240e-01 8.302619e-01 8.000007e-03 7.449447e-01 6.506434e-02 1.162072e+00 1.733509e-01
1.372711e+00 9.698492e-01 8.337347e-01 8.000007e-03 7.477618e-01 5.594096e-02 1.163259e+00 1.729328e-01
1.374466e+00 9.748743e-01 8.372022e-01 8.000007e-03 7.505739e-01 4.676607e-02 1.164443e+00 1.725106e-01
1.376160e+00 9.798994e-01 8.406645e-01 8.000007e-03 7.533807e-01 3.753648e-02 1.165625e+00 1.720842e-01
1.377789e+00 9.849245e-01 8.441214e-01 8.000007e-03 7.561823e-01 2.824879e-02 1.166804e+00 1.716533e-01
1.379354e+00 9.899497e-01 8.475728e-01 8.000007e-03 7.589785e-01 1.889942e-02 1.167982e+00 1.712177e-01
1.380850e+00 9.949748e-01 8.510187e-01 8.000007e-03 7.617694e-01 9.484567e-03 1.169157e+00 1.707771e-01
1.382277e+00 9.999999e-01 8.544588e-01 8.000007e-03 7.645548e-01 1.894590e-07 1.170331e+00 1.703314e-01


==> graphics/R=0.3_cubed.dat <==
D H B R Fs x y T
4.026341e-01 1.000000e-07 8.531625e-02 2.700001e-02 1.337675e-01 3.151414e+00 1.172110e-06 4.648101e-01
4.159291e-01 5.025225e-03 9.212715e-02 2.700001e-02 1.383722e-01 3.072788e+00 5.454662e-02 4.561265e-01
4.284161e-01 1.005035e-02 9.852991e-02 2.700001e-02 1.428015e-01 3.000882e+00 1.020030e-01 4.488005e-01
4.402664e-01 1.507547e-02 1.046227e-01 2.700001e-02 1.470872e-01 2.934434e+00 1.440937e-01 4.424581e-01
4.515959e-01 2.010060e-02 1.104699e-01 2.700001e-02 1.512524e-01 2.872544e+00 1.819555e-01 4.368627e-01
4.624874e-01 2.512572e-02 1.161163e-01 2.700001e-02 1.553141e-01 2.814537e+00 2.163841e-01 4.318545e-01
4.730030e-01 3.015085e-02 1.215947e-01 2.700001e-02 1.592856e-01 2.759893e+00 2.479618e-01 4.273205e-01
4.831905e-01 3.517597e-02 1.269298e-01 2.700001e-02 1.631774e-01 2.708197e+00 2.771293e-01 4.231777e-01
4.930878e-01 4.020110e-02 1.321408e-01 2.700001e-02 1.669979e-01 2.659113e+00 3.042293e-01 4.193631e-01
5.027256e-01 4.522622e-02 1.372429e-01 2.700001e-02 1.707543e-01 2.612364e+00 3.295342e-01 4.158279e-01
5.121292e-01 5.025135e-02 1.422485e-01 2.700001e-02 1.744524e-01 2.567716e+00 3.532644e-01 4.125335e-01
5.213197e-01 5.527647e-02 1.471679e-01 2.700001e-02 1.780973e-01 2.524974e+00 3.756014e-01 4.094488e-01
5.303151e-01 6.030160e-02 1.520095e-01 2.700001e-02 1.816932e-01 2.483966e+00 3.966963e-01 4.065482e-01
5.391307e-01 6.532672e-02 1.567804e-01 2.700001e-02 1.852439e-01 2.444547e+00 4.166765e-01 4.038107e-01
5.477798e-01 7.035184e-02 1.614870e-01 2.700001e-02 1.887526e-01 2.406589e+00 4.356503e-01 4.012186e-01
5.562739e-01 7.537697e-02 1.661343e-01 2.700001e-02 1.922222e-01 2.369980e+00 4.537111e-01 3.987569e-01
5.646232e-01 8.040209e-02 1.707270e-01 2.700001e-02 1.956552e-01 2.334620e+00 4.709394e-01 3.964129e-01
5.728368e-01 8.542722e-02 1.752692e-01 2.700001e-02 1.990538e-01 2.300421e+00 4.874057e-01 3.941756e-01
5.809225e-01 9.045234e-02 1.797644e-01 2.700001e-02 2.024201e-01 2.267305e+00 5.031717e-01 3.920354e-01
5.888875e-01 9.547747e-02 1.842157e-01 2.700001e-02 2.057559e-01 2.235200e+00 5.182918e-01 3.899840e-01
5.967384e-01 1.005026e-01 1.886258e-01 2.700001e-02 2.090628e-01 2.204042e+00 5.328145e-01 3.880142e-01
6.044809e-01 1.055277e-01 1.929974e-01 2.700001e-02 2.123424e-01 2.173774e+00 5.467830e-01 3.861194e-01
6.121204e-01 1.105528e-01 1.973327e-01 2.700001e-02 2.155960e-01 2.144343e+00 5.602357e-01 3.842940e-01
6.196615e-01 1.155780e-01 2.016337e-01 2.700001e-02 2.188247e-01 2.115702e+00 5.732076e-01 3.825328e-01
6.271087e-01 1.206031e-01 2.059022e-01 2.700001e-02 2.220299e-01 2.087805e+00 5.857299e-01 3.808313e-01
6.344661e-01 1.256282e-01 2.101400e-01 2.700001e-02 2.252125e-01 2.060613e+00 5.978311e-01 3.791854e-01
6.417373e-01 1.306533e-01 2.143485e-01 2.700001e-02 2.283734e-01 2.034089e+00 6.095369e-01 3.775915e-01
6.489257e-01 1.356785e-01 2.185292e-01 2.700001e-02 2.315136e-01 2.008198e+00 6.208710e-01 3.760461e-01
6.560346e-01 1.407036e-01 2.226834e-01 2.700001e-02 2.346340e-01 1.982910e+00 6.318549e-01 3.745462e-01
6.630668e-01 1.457287e-01 2.268122e-01 2.700001e-02 2.377352e-01 1.958194e+00 6.425082e-01 3.730890e-01
6.700251e-01 1.507538e-01 2.309168e-01 2.700001e-02 2.408180e-01 1.934024e+00 6.528491e-01 3.716721e-01
6.769120e-01 1.557790e-01 2.349982e-01 2.700001e-02 2.438831e-01 1.910375e+00 6.628944e-01 3.702932e-01
6.837298e-01 1.608041e-01 2.390572e-01 2.700001e-02 2.469311e-01 1.887222e+00 6.726594e-01 3.689500e-01
6.904808e-01 1.658292e-01 2.430949e-01 2.700001e-02 2.499625e-01 1.864544e+00 6.821584e-01 3.676406e-01
6.971670e-01 1.708543e-01 2.471119e-01 2.700001e-02 2.529780e-01 1.842321e+00 6.914046e-01 3.663633e-01
7.037903e-01 1.758795e-01 2.511092e-01 2.700001e-02 2.559780e-01 1.820532e+00 7.004103e-01 3.651163e-01
7.103527e-01 1.809046e-01 2.550873e-01 2.700001e-02 2.589631e-01 1.799160e+00 7.091870e-01 3.638982e-01
7.168557e-01 1.859297e-01 2.590470e-01 2.700001e-02 2.619336e-01 1.778189e+00 7.177452e-01 3.627075e-01
7.233011e-01 1.909548e-01 2.629888e-01 2.700001e-02 2.648901e-01 1.757601e+00 7.260949e-01 3.615428e-01
7.296903e-01 1.959800e-01 2.669134e-01 2.700001e-02 2.678329e-01 1.737382e+00 7.342454e-01 3.604030e-01
7.360247e-01 2.010051e-01 2.708214e-01 2.700001e-02 2.707624e-01 1.717518e+00 7.422054e-01 3.592868e-01
7.423058e-01 2.060302e-01 2.747132e-01 2.700001e-02 2.736790e-01 1.697995e+00 7.499830e-01 3.581932e-01
7.485348e-01 2.110553e-01 2.785893e-01 2.700001e-02 2.765830e-01 1.678800e+00 7.575860e-01 3.571212e-01
7.547129e-01 2.160805e-01 2.824502e-01 2.700001e-02 2.794748e-01 1.659923e+00 7.650214e-01 3.560699e-01
7.608413e-01 2.211056e-01 2.862964e-01 2.700001e-02 2.823547e-01 1.641350e+00 7.722962e-01 3.550383e-01
7.669211e-01 2.261307e-01 2.901282e-01 2.700001e-02 2.852229e-01 1.623072e+00 7.794166e-01 3.540256e-01
7.729533e-01 2.311558e-01 2.939460e-01 2.700001e-02 2.880798e-01 1.605078e+00 7.863887e-01 3.530310e-01
7.789390e-01 2.361810e-01 2.977503e-01 2.700001e-02 2.909257e-01 1.587359e+00 7.932181e-01 3.520538e-01
7.848790e-01 2.412061e-01 3.015414e-01 2.700001e-02 2.937607e-01 1.569905e+00 7.999103e-01 3.510933e-01
7.907743e-01 2.462312e-01 3.053196e-01 2.700001e-02 2.965851e-01 1.552707e+00 8.064704e-01 3.501488e-01
7.966257e-01 2.512563e-01 3.090852e-01 2.700001e-02 2.993992e-01 1.535757e+00 8.129031e-01 3.492198e-01
8.024341e-01 2.562815e-01 3.128386e-01 2.700001e-02 3.022032e-01 1.519047e+00 8.192131e-01 3.483055e-01
8.082001e-01 2.613066e-01 3.165800e-01 2.700001e-02 3.049973e-01 1.502569e+00 8.254046e-01 3.474055e-01
8.139247e-01 2.663317e-01 3.203097e-01 2.700001e-02 3.077817e-01 1.486317e+00 8.314818e-01 3.465193e-01
8.196084e-01 2.713568e-01 3.240280e-01 2.700001e-02 3.105567e-01 1.470282e+00 8.374486e-01 3.456462e-01
8.252520e-01 2.763820e-01 3.277352e-01 2.700001e-02 3.133223e-01 1.454459e+00 8.433088e-01 3.447860e-01
8.308562e-01 2.814071e-01 3.314314e-01 2.700001e-02 3.160788e-01 1.438841e+00 8.490659e-01 3.439380e-01
8.364215e-01 2.864322e-01 3.351169e-01 2.700001e-02 3.188263e-01 1.423422e+00 8.547232e-01 3.431019e-01
8.419485e-01 2.914573e-01 3.387920e-01 2.700001e-02 3.215651e-01 1.408195e+00 8.602841e-01 3.422772e-01
8.474379e-01 2.964825e-01 3.424568e-01 2.700001e-02 3.242953e-01 1.393156e+00 8.657515e-01 3.414636e-01
8.528901e-01 3.015076e-01 3.461115e-01 2.700001e-02 3.270170e-01 1.378299e+00 8.711284e-01 3.406607e-01
8.583058e-01 3.065327e-01 3.497564e-01 2.700001e-02 3.297303e-01 1.363618e+00 8.764177e-01 3.398682e-01
8.636854e-01 3.115578e-01 3.533916e-01 2.700001e-02 3.324355e-01 1.349110e+00 8.816220e-01 3.390856e-01
8.690293e-01 3.165830e-01 3.570174e-01 2.700001e-02 3.351327e-01 1.334768e+00 8.867439e-01 3.383127e-01
8.743382e-01 3.216081e-01 3.606338e-01 2.700001e-02 3.378220e-01 1.320588e+00 8.917858e-01 3.375491e-01
8.796123e-01 3.266332e-01 3.642410e-01 2.700001e-02 3.405034e-01 1.306566e+00 8.967501e-01 3.367946e-01
8.848523e-01 3.316583e-01 3.678393e-01 2.700001e-02 3.431773e-01 1.292698e+00 9.016391e-01 3.360488e-01
8.900583e-01 3.366834e-01 3.714288e-01 2.700001e-02 3.458436e-01 1.278979e+00 9.064550e-01 3.353116e-01
8.952310e-01 3.417086e-01 3.750095e-01 2.700001e-02 3.485025e-01 1.265406e+00 9.111997e-01 3.345826e-01
9.003706e-01 3.467337e-01 3.785817e-01 2.700001e-02 3.511540e-01 1.251974e+00 9.158754e-01 3.338615e-01
9.054775e-01 3.517588e-01 3.821455e-01 2.700001e-02 3.537984e-01 1.238681e+00 9.204839e-01 3.331482e-01
9.105520e-01 3.567839e-01 3.857011e-01 2.700001e-02 3.564357e-01 1.225521e+00 9.250272e-01 3.324424e-01
9.155946e-01 3.618091e-01 3.892484e-01 2.700001e-02 3.590659e-01 1.212493e+00 9.295068e-01 3.317438e-01
9.206055e-01 3.668342e-01 3.927878e-01 2.700001e-02 3.616893e-01 1.199592e+00 9.339247e-01 3.310523e-01
9.255851e-01 3.718593e-01 3.963192e-01 2.700001e-02 3.643059e-01 1.186815e+00 9.382823e-01 3.303677e-01
9.305336e-01 3.768844e-01 3.998429e-01 2.700001e-02 3.669157e-01 1.174160e+00 9.425814e-01 3.296897e-01
9.354513e-01 3.819096e-01 4.033588e-01 2.700001e-02 3.695189e-01 1.161622e+00 9.468234e-01 3.290181e-01
9.403386e-01 3.869347e-01 4.068672e-01 2.700001e-02 3.721156e-01 1.149200e+00 9.510098e-01 3.283529e-01
9.451957e-01 3.919598e-01 4.103681e-01 2.700001e-02 3.747058e-01 1.136890e+00 9.551420e-01 3.276937e-01
9.500228e-01 3.969849e-01 4.138617e-01 2.700001e-02 3.772896e-01 1.124690e+00 9.592214e-01 3.270404e-01
9.548203e-01 4.020101e-01 4.173479e-01 2.700001e-02 3.798671e-01 1.112597e+00 9.632493e-01 3.263928e-01
9.595882e-01 4.070352e-01 4.208270e-01 2.700001e-02 3.824384e-01 1.100608e+00 9.672269e-01 3.257509e-01
9.643270e-01 4.120603e-01 4.242990e-01 2.700001e-02 3.850034e-01 1.088721e+00 9.711556e-01 3.251143e-01
9.690367e-01 4.170854e-01 4.277639e-01 2.700001e-02 3.875624e-01 1.076933e+00 9.750365e-01 3.244830e-01
9.737176e-01 4.221106e-01 4.312220e-01 2.700001e-02 3.901154e-01 1.065243e+00 9.788708e-01 3.238569e-01
9.783699e-01 4.271357e-01 4.346731e-01 2.700001e-02 3.926624e-01 1.053647e+00 9.826595e-01 3.232357e-01
9.829939e-01 4.321608e-01 4.381176e-01 2.700001e-02 3.952035e-01 1.042143e+00 9.864038e-01 3.226193e-01
9.875896e-01 4.371859e-01 4.415553e-01 2.700001e-02 3.977388e-01 1.030730e+00 9.901046e-01 3.220077e-01
9.921573e-01 4.422111e-01 4.449864e-01 2.700001e-02 4.002683e-01 1.019405e+00 9.937631e-01 3.214006e-01
9.966971e-01 4.472362e-01 4.484110e-01 2.700001e-02 4.027920e-01 1.008167e+00 9.973801e-01 3.207980e-01
1.001209e+00 4.522613e-01 4.518291e-01 2.700001e-02 4.053101e-01 9.970122e-01 1.000957e+00 3.201997e-01
1.005694e+00 4.572864e-01 4.552407e-01 2.700001e-02 4.078226e-01 9.859398e-01 1.004494e+00 3.196056e-01
1.010151e+00 4.623116e-01 4.586460e-01 2.700001e-02 4.103295e-01 9.749477e-01 1.007992e+00 3.190156e-01
1.014581e+00 4.673367e-01 4.620451e-01 2.700001e-02 4.128309e-01 9.640341e-01 1.011453e+00 3.184295e-01
1.018984e+00 4.723618e-01 4.654379e-01 2.700001e-02 4.153269e-01 9.531970e-01 1.014876e+00 3.178473e-01
1.023359e+00 4.773869e-01 4.688245e-01 2.700001e-02 4.178174e-01 9.424348e-01 1.018264e+00 3.172689e-01
1.027708e+00 4.824121e-01 4.722050e-01 2.700001e-02 4.203026e-01 9.317458e-01 1.021616e+00 3.166941e-01
1.032031e+00 4.874372e-01 4.755795e-01 2.700001e-02 4.227824e-01 9.211281e-01 1.024933e+00 3.161229e-01
1.036326e+00 4.924623e-01 4.789479e-01 2.700001e-02 4.252570e-01 9.105803e-01 1.028217e+00 3.155551e-01
1.040595e+00 4.974874e-01 4.823104e-01 2.700001e-02 4.277263e-01 9.001007e-01 1.031467e+00 3.149907e-01
1.044838e+00 5.025126e-01 4.856670e-01 2.700001e-02 4.301904e-01 8.896878e-01 1.034685e+00 3.144295e-01
1.049054e+00 5.075377e-01 4.890177e-01 2.700001e-02 4.326494e-01 8.793399e-01 1.037872e+00 3.138715e-01
1.053244e+00 5.125628e-01 4.923626e-01 2.700001e-02 4.351033e-01 8.690556e-01 1.041027e+00 3.133165e-01
1.057408e+00 5.175879e-01 4.957018e-01 2.700001e-02 4.375520e-01 8.588335e-01 1.044152e+00 3.127646e-01
1.061546e+00 5.226131e-01 4.990352e-01 2.700001e-02 4.399958e-01 8.486721e-01 1.047247e+00 3.122155e-01
1.065657e+00 5.276382e-01 5.023629e-01 2.700001e-02 4.424345e-01 8.385700e-01 1.050313e+00 3.116692e-01
1.069743e+00 5.326633e-01 5.056850e-01 2.700001e-02 4.448682e-01 8.285258e-01 1.053350e+00 3.111257e-01
1.073803e+00 5.376884e-01 5.090015e-01 2.700001e-02 4.472970e-01 8.185382e-01 1.056359e+00 3.105848e-01
1.077837e+00 5.427136e-01 5.123124e-01 2.700001e-02 4.497209e-01 8.086058e-01 1.059341e+00 3.100465e-01
1.081845e+00 5.477387e-01 5.156177e-01 2.700001e-02 4.521399e-01 7.987273e-01 1.062296e+00 3.095107e-01
1.085828e+00 5.527638e-01 5.189176e-01 2.700001e-02 4.545541e-01 7.889016e-01 1.065225e+00 3.089773e-01
1.089784e+00 5.577889e-01 5.222120e-01 2.700001e-02 4.569634e-01 7.791273e-01 1.068127e+00 3.084462e-01
1.093715e+00 5.628141e-01 5.255010e-01 2.700001e-02 4.593679e-01 7.694031e-01 1.071005e+00 3.079174e-01
1.097621e+00 5.678392e-01 5.287845e-01 2.700001e-02 4.617677e-01 7.597280e-01 1.073857e+00 3.073908e-01
1.101501e+00 5.728643e-01 5.320627e-01 2.700001e-02 4.641627e-01 7.501007e-01 1.076686e+00 3.068663e-01
1.105355e+00 5.778894e-01 5.353356e-01 2.700001e-02 4.665530e-01 7.405200e-01 1.079490e+00 3.063438e-01
1.109183e+00 5.829146e-01 5.386031e-01 2.700001e-02 4.689386e-01 7.309848e-01 1.082271e+00 3.058233e-01
1.112986e+00 5.879397e-01 5.418653e-01 2.700001e-02 4.713195e-01 7.214940e-01 1.085029e+00 3.053047e-01
1.116764e+00 5.929648e-01 5.451223e-01 2.700001e-02 4.736958e-01 7.120464e-01 1.087765e+00 3.047880e-01
1.120515e+00 5.979899e-01 5.483740e-01 2.700001e-02 4.760675e-01 7.026411e-01 1.090478e+00 3.042731e-01
1.124242e+00 6.030151e-01 5.516205e-01 2.700001e-02 4.784345e-01 6.932768e-01 1.093170e+00 3.037598e-01
1.127942e+00 6.080402e-01 5.548618e-01 2.700001e-02 4.807970e-01 6.839525e-01 1.095841e+00 3.032482e-01
1.131617e+00 6.130653e-01 5.580979e-01 2.700001e-02 4.831549e-01 6.746672e-01 1.098491e+00 3.027382e-01
1.135267e+00 6.180904e-01 5.613288e-01 2.700001e-02 4.855082e-01 6.654199e-01 1.101120e+00 3.022297e-01
1.138890e+00 6.231156e-01 5.645546e-01 2.700001e-02 4.878570e-01 6.562095e-01 1.103729e+00 3.017226e-01
1.142488e+00 6.281407e-01 5.677753e-01 2.700001e-02 4.902013e-01 6.470350e-01 1.106319e+00 3.012170e-01
1.146060e+00 6.331658e-01 5.709909e-01 2.700001e-02 4.925410e-01 6.378954e-01 1.108889e+00 3.007127e-01
1.149607e+00 6.381909e-01 5.742014e-01 2.700001e-02 4.948763e-01 6.287897e-01 1.111441e+00 3.002096e-01
1.153128e+00 6.432161e-01 5.774068e-01 2.700001e-02 4.972071e-01 6.197170e-01 1.113974e+00 2.997077e-01
1.156622e+00 6.482412e-01 5.806072e-01 2.700001e-02 4.995335e-01 6.106763e-01 1.116488e+00 2.992070e-01
1.160091e+00 6.532663e-01 5.838025e-01 2.700001e-02 5.018554e-01 6.016667e-01 1.118985e+00 2.987074e-01
1.163534e+00 6.582914e-01 5.869928e-01 2.700001e-02 5.041729e-01 5.926871e-01 1.121464e+00 2.982088e-01
1.166951e+00 6.633166e-01 5.901780e-01 2.700001e-02 5.064859e-01 5.837367e-01 1.123926e+00 2.977112e-01
1.170341e+00 6.683417e-01 5.933582e-01 2.700001e-02 5.087945e-01 5.748145e-01 1.126371e+00 2.972145e-01
1.173706e+00 6.733668e-01 5.965334e-01 2.700001e-02 5.110988e-01 5.659196e-01 1.128800e+00 2.967187e-01
1.177044e+00 6.783919e-01 5.997037e-01 2.700001e-02 5.133986e-01 5.570511e-01 1.131212e+00 2.962236e-01
1.180356e+00 6.834170e-01 6.028689e-01 2.700001e-02 5.156940e-01 5.482081e-01 1.133608e+00 2.957293e-01
1.183641e+00 6.884422e-01 6.060291e-01 2.700001e-02 5.179851e-01 5.393896e-01 1.135989e+00 2.952357e-01
1.186900e+00 6.934673e-01 6.091844e-01 2.700001e-02 5.202718e-01 5.305948e-01 1.138354e+00 2.947427e-01
1.190132e+00 6.984924e-01 6.123346e-01 2.700001e-02 5.225541e-01 5.218227e-01 1.140704e+00 2.942502e-01
1.193337e+00 7.035175e-01 6.154799e-01 2.700001e-02 5.248320e-01 5.130725e-01 1.143039e+00 2.937583e-01
1.196515e+00 7.085427e-01 6.186203e-01 2.700001e-02 5.271056e-01 5.043433e-01 1.145360e+00 2.932668e-01
1.199666e+00 7.135678e-01 6.217556e-01 2.700001e-02 5.293749e-01 4.956342e-01 1.147666e+00 2.927756e-01
1.202790e+00 7.185929e-01 6.248860e-01 2.700001e-02 5.316398e-01 4.869443e-01 1.149958e+00 2.922848e-01
1.205887e+00 7.236180e-01 6.280114e-01 2.700001e-02 5.339003e-01 4.782726e-01 1.152237e+00 2.917943e-01
1.208956e+00 7.286432e-01 6.311319e-01 2.700001e-02 5.361566e-01 4.696185e-01 1.154502e+00 2.913040e-01
1.211997e+00 7.336683e-01 6.342473e-01 2.700001e-02 5.384084e-01 4.609808e-01 1.156754e+00 2.908139e-01
1.215011e+00 7.386934e-01 6.373578e-01 2.700001e-02 5.406559e-01 4.523588e-01 1.158993e+00 2.903238e-01
1.217997e+00 7.437185e-01 6.404633e-01 2.700001e-02 5.428991e-01 4.437516e-01 1.161220e+00 2.898338e-01
1.220955e+00 7.487437e-01 6.435638e-01 2.700001e-02 5.451379e-01 4.351582e-01 1.163433e+00 2.893437e-01
1.223884e+00 7.537688e-01 6.466594e-01 2.700001e-02 5.473724e-01 4.265779e-01 1.165635e+00 2.888536e-01
1.226785e+00 7.587939e-01 6.497499e-01 2.700001e-02 5.496026e-01 4.180096e-01 1.167825e+00 2.883633e-01
1.229657e+00 7.638190e-01 6.528354e-01 2.700001e-02 5.518283e-01 4.094525e-01 1.170003e+00 2.878727e-01
1.232500e+00 7.688442e-01 6.559159e-01 2.700001e-02 5.540498e-01 4.009057e-01 1.172169e+00 2.873820e-01
1.235314e+00 7.738693e-01 6.589913e-01 2.700001e-02 5.562668e-01 3.923682e-01 1.174324e+00 2.868908e-01
1.238099e+00 7.788944e-01 6.620617e-01 2.700001e-02 5.584795e-01 3.838392e-01 1.176468e+00 2.863993e-01
1.240854e+00 7.839195e-01 6.651271e-01 2.700001e-02 5.606878e-01 3.753178e-01 1.178601e+00 2.859073e-01
1.243579e+00 7.889447e-01 6.681873e-01 2.700001e-02 5.628918e-01 3.668030e-01 1.180724e+00 2.854147e-01
1.246274e+00 7.939698e-01 6.712425e-01 2.700001e-02 5.650913e-01 3.582938e-01 1.182836e+00 2.849216e-01
1.248939e+00 7.989949e-01 6.742926e-01 2.700001e-02 5.672865e-01 3.497893e-01 1.184938e+00 2.844278e-01
1.251573e+00 8.040200e-01 6.773376e-01 2.700001e-02 5.694772e-01 3.412886e-01 1.187030e+00 2.839332e-01
1.254176e+00 8.090452e-01 6.803774e-01 2.700001e-02 5.716636e-01 3.327907e-01 1.189112e+00 2.834379e-01
1.256748e+00 8.140703e-01 6.834120e-01 2.700001e-02 5.738455e-01 3.242946e-01 1.191185e+00 2.829416e-01
1.259288e+00 8.190954e-01 6.864415e-01 2.700001e-02 5.760229e-01 3.157992e-01 1.193249e+00 2.824444e-01
1.261797e+00 8.241205e-01 6.894658e-01 2.700001e-02 5.781959e-01 3.073037e-01 1.195303e+00 2.819462e-01
1.264273e+00 8.291457e-01 6.924848e-01 2.700001e-02 5.803644e-01 2.988070e-01 1.197349e+00 2.814468e-01
1.266717e+00 8.341708e-01 6.954986e-01 2.700001e-02 5.825285e-01 2.903079e-01 1.199385e+00 2.809463e-01
1.269128e+00 8.391959e-01 6.985071e-01 2.700001e-02 5.846880e-01 2.818056e-01 1.201414e+00 2.804445e-01
1.271505e+00 8.442210e-01 7.015102e-01 2.700001e-02 5.868431e-01 2.732988e-01 1.203434e+00 2.799413e-01
1.273849e+00 8.492462e-01 7.045081e-01 2.700001e-02 5.889936e-01 2.647866e-01 1.205446e+00 2.794367e-01
1.276159e+00 8.542713e-01 7.075005e-01 2.700001e-02 5.911395e-01 2.562676e-01 1.207450e+00 2.789306e-01
1.278434e+00 8.592964e-01 7.104875e-01 2.700001e-02 5.932808e-01 2.477410e-01 1.209446e+00 2.784229e-01
1.280674e+00 8.643215e-01 7.134691e-01 2.700001e-02 5.954176e-01 2.392053e-01 1.211435e+00 2.779135e-01
1.282879e+00 8.693467e-01 7.164452e-01 2.700001e-02 5.975497e-01 2.306596e-01 1.213417e+00 2.774023e-01
1.285048e+00 8.743718e-01 7.194158e-01 2.700001e-02 5.996772e-01 2.221024e-01 1.215391e+00 2.768892e-01
1.287180e+00 8.793969e-01 7.223808e-01 2.700001e-02 6.018001e-01 2.135326e-01 1.217359e+00 2.763741e-01
1.289276e+00 8.844220e-01 7.253402e-01 2.700001e-02 6.039182e-01 2.049489e-01 1.219320e+00 2.758569e-01
1.291334e+00 8.894472e-01 7.282939e-01 2.700001e-02 6.060316e-01 1.963500e-01 1.221275e+00 2.753375e-01
1.293353e+00 8.944723e-01 7.312420e-01 2.700001e-02 6.081402e-01 1.877345e-01 1.223223e+00 2.748158e-01
1.295335e+00 8.994974e-01 7.341842e-01 2.700001e-02 6.102441e-01 1.791010e-01 1.225166e+00 2.742917e-01
1.297277e+00 9.045225e-01 7.371207e-01 2.700001e-02 6.123432e-01 1.704480e-01 1.227102e+00 2.737651e-01
1.299178e+00 9.095477e-01 7.400513e-01 2.700001e-02 6.144374e-01 1.617742e-01 1.229033e+00 2.732358e-01
1.301040e+00 9.145728e-01 7.429759e-01 2.700001e-02 6.165267e-01 1.530778e-01 1.230959e+00 2.727037e-01
1.302860e+00 9.195979e-01 7.458946e-01 2.700001e-02 6.186111e-01 1.443575e-01 1.232879e+00 2.721687e-01
1.304638e+00 9.246230e-01 7.488072e-01 2.700001e-02 6.206905e-01 1.356114e-01 1.234794e+00 2.716307e-01
1.306373e+00 9.296482e-01 7.517138e-01 2.700001e-02 6.227649e-01 1.268380e-01 1.236705e+00 2.710894e-01
1.308064e+00 9.346733e-01 7.546141e-01 2.700001e-02 6.248343e-01 1.180354e-01 1.238611e+00 2.705448e-01
1.309711e+00 9.396984e-01 7.575081e-01 2.700001e-02 6.268986e-01 1.092018e-01 1.240513e+00 2.699968e-01
1.311313e+00 9.447235e-01 7.603959e-01 2.700001e-02 6.289578e-01 1.003354e-01 1.242410e+00 2.694450e-01
1.312868e+00 9.497487e-01 7.632771e-01 2.700001e-02 6.310117e-01 9.143407e-02 1.244304e+00 2.688895e-01
1.314376e+00 9.547738e-01 7.661519e-01 2.700001e-02 6.330605e-01 8.249586e-02 1.246194e+00 2.683299e-01
1.315836e+00 9.597989e-01 7.690201e-01 2.700001e-02 6.351039e-01 7.351858e-02 1.248080e+00 2.677662e-01
1.317246e+00 9.648240e-01 7.718816e-01 2.700001e-02 6.371421e-01 6.449998e-02 1.249964e+00 2.671980e-01
1.318605e+00 9.698492e-01 7.747363e-01 2.700001e-02 6.391748e-01 5.543771e-02 1.251844e+00 2.666253e-01
1.319913e+00 9.748743e-01 7.775841e-01 2.700001e-02 6.412020e-01 4.632932e-02 1.253722e+00 2.660478e-01
1.321167e+00 9.798994e-01 7.804248e-01 2.700001e-02 6.432237e-01 3.717221e-02 1.255597e+00 2.654653e-01
1.322368e+00 9.849245e-01 7.832585e-01 2.700001e-02 6.452398e-01 2.796368e-02 1.257471e+00 2.648776e-01
1.323512e+00 9.899497e-01 7.860849e-01 2.700001e-02 6.472503e-01 1.870086e-02 1.259342e+00 2.642843e-01
1.324599e+00 9.949748e-01 7.889039e-01 2.700001e-02 6.492550e-01 9.380756e-03 1.261212e+00 2.636852e-01
1.325627e+00 9.999999e-01 7.917154e-01 2.700001e-02 6.512539e-01 1.872969e-07 1.263080e+00 2.630801e-01


==> graphics/R=0.4_cubed.dat <==
D H B R Fs x y T
4.874884e-01 1.000000e-07 1.203481e-01 6.400001e-02 1.596899e-01 2.723754e+00 8.309232e-07 5.801287e-01
4.982996e-01 5.025225e-03 1.262951e-01 6.400001e-02 1.630577e-01 2.674631e+00 3.978954e-02 5.733861e-01
5.086329e-01 1.005035e-02 1.319875e-01 6.400001e-02 1.663358e-01 2.628333e+00 7.614623e-02 5.673617e-01
5.185619e-01 1.507547e-02 1.374689e-01 6.400001e-02 1.695354e-01 2.584473e+00 1.096646e-01 5.619127e-01
5.281421e-01 2.010060e-02 1.427720e-01 6.400001e-02 1.726655e-01 2.542749e+00 1.407881e-01 5.569356e-01
5.374166e-01 2.512572e-02 1.479216e-01 6.400001e-02 1.757335e-01 2.502919e+00 1.698583e-01 5.523530e-01
5.464201e-01 3.015085e-02 1.529374e-01 6.400001e-02 1.787453e-01 2.464782e+00 1.971450e-01 5.481053e-01
5.551804e-01 3.517597e-02 1.578351e-01 6.400001e-02 1.817061e-01 2.428175e+00 2.228654e-01 5.441453e-01
5.637210e-01 4.020110e-02 1.626275e-01 6.400001e-02 1.846200e-01 2.392956e+00 2.471974e-01 5.404355e-01
5.720613e-01 4.522622e-02 1.673254e-01 6.400001e-02 1.874909e-01 2.359005e+00 2.702890e-01 5.369452e-01
5.802178e-01 5.025135e-02 1.719377e-01 6.400001e-02 1.903217e-01 2.326218e+00 2.922649e-01 5.336491e-01
5.882048e-01 5.527647e-02 1.764719e-01 6.400001e-02 1.931154e-01 2.294506e+00 3.132309e-01 5.305259e-01
5.960346e-01 6.030160e-02 1.809348e-01 6.400001e-02 1.958743e-01 2.263789e+00 3.332781e-01 5.275580e-01
6.037180e-01 6.532672e-02 1.853318e-01 6.400001e-02 1.986007e-01 2.233996e+00 3.524852e-01 5.247299e-01
6.112645e-01 7.035184e-02 1.896680e-01 6.400001e-02 2.012966e-01 2.205066e+00 3.709210e-01 5.220286e-01
6.186825e-01 7.537697e-02 1.939477e-01 6.400001e-02 2.039635e-01 2.176942e+00 3.886459e-01 5.194429e-01
6.259794e-01 8.040209e-02 1.981746e-01 6.400001e-02 2.066031e-01 2.149574e+00 4.057133e-01 5.169627e-01
6.331621e-01 8.542722e-02 2.023523e-01 6.400001e-02 2.092169e-01 2.122916e+00 4.221706e-01 5.145794e-01
6.402365e-01 9.045234e-02 2.064838e-01 6.400001e-02 2.118061e-01 2.096927e+00 4.380602e-01 5.122855e-01
6.472081e-01 9.547747e-02 2.105718e-01 6.400001e-02 2.143718e-01 2.071570e+00 4.534200e-01 5.100740e-01
6.540818e-01 1.005026e-01 2.146187e-01 6.400001e-02 2.169153e-01 2.046810e+00 4.682843e-01 5.079390e-01
6.608623e-01 1.055277e-01 2.186269e-01 6.400001e-02 2.194374e-01 2.022616e+00 4.826841e-01 5.058751e-01
6.675535e-01 1.105528e-01 2.225983e-01 6.400001e-02 2.219391e-01 1.998959e+00 4.966474e-01 5.038774e-01
6.741595e-01 1.155780e-01 2.265347e-01 6.400001e-02 2.244212e-01 1.975811e+00 5.101997e-01 5.019415e-01
6.806835e-01 1.206031e-01 2.304380e-01 6.400001e-02 2.268844e-01 1.953150e+00 5.233646e-01 5.000635e-01
6.871289e-01 1.256282e-01 2.343096e-01 6.400001e-02 2.293297e-01 1.930951e+00 5.361634e-01 4.982397e-01
6.934986e-01 1.306533e-01 2.381509e-01 6.400001e-02 2.317575e-01 1.909193e+00 5.486157e-01 4.964669e-01
6.997954e-01 1.356785e-01 2.419634e-01 6.400001e-02 2.341685e-01 1.887857e+00 5.607397e-01 4.947421e-01
7.060220e-01 1.407036e-01 2.457481e-01 6.400001e-02 2.365634e-01 1.866924e+00 5.725521e-01 4.930626e-01
7.121805e-01 1.457287e-01 2.495063e-01 6.400001e-02 2.389426e-01 1.846377e+00 5.840683e-01 4.914258e-01
7.182734e-01 1.507538e-01 2.532390e-01 6.400001e-02 2.413067e-01 1.826200e+00 5.953027e-01 4.898294e-01
7.243027e-01 1.557790e-01 2.569471e-01 6.400001e-02 2.436562e-01 1.806378e+00 6.062686e-01 4.882714e-01
7.302704e-01 1.608041e-01 2.606316e-01 6.400001e-02 2.459915e-01 1.786897e+00 6.169784e-01 4.867496e-01
7.361783e-01 1.658292e-01 2.642934e-01 6.400001e-02 2.483130e-01 1.767742e+00 6.274436e-01 4.852623e-01
7.420281e-01 1.708543e-01 2.679332e-01 6.400001e-02 2.506212e-01 1.748902e+00 6.376751e-01 4.838078e-01
7.478214e-01 1.758795e-01 2.715518e-01 6.400001e-02 2.529165e-01 1.730366e+00 6.476829e-01 4.823846e-01
7.535599e-01 1.809046e-01 2.751499e-01 6.400001e-02 2.551991e-01 1.712120e+00 6.574766e-01 4.809910e-01
7.592448e-01 1.859297e-01 2.787281e-01 6.400001e-02 2.574695e-01 1.694156e+00 6.670649e-01 4.796259e-01
7.648777e-01 1.909548e-01 2.822871e-01 6.400001e-02 2.597280e-01 1.676463e+00 6.764562e-01 4.782878e-01
7.704598e-01 1.959800e-01 2.858274e-01 6.400001e-02 2.619749e-01 1.659031e+00 6.856583e-01 4.769756e-01
7.759923e-01 2.010051e-01 2.893497e-01 6.400001e-02 2.642104e-01 1.641852e+00 6.946787e-01 4.756882e-01
7.814763e-01 2.060302e-01 2.928544e-01 6.400001e-02 2.664349e-01 1.624916e+00 7.035244e-01 4.744245e-01
7.869131e-01 2.110553e-01 2.963420e-01 6.400001e-02 2.686486e-01 1.608217e+00 7.122018e-01 4.731835e-01
7.923036e-01 2.160805e-01 2.998131e-01 6.400001e-02 2.708518e-01 1.591746e+00 7.207172e-01 4.719642e-01
7.976488e-01 2.211056e-01 3.032680e-01 6.400001e-02 2.730446e-01 1.575495e+00 7.290766e-01 4.707659e-01
8.029496e-01 2.261307e-01 3.067071e-01 6.400001e-02 2.752275e-01 1.559458e+00 7.372854e-01 4.695877e-01
8.082071e-01 2.311558e-01 3.101310e-01 6.400001e-02 2.774005e-01 1.543628e+00 7.453490e-01 4.684287e-01
8.134219e-01 2.361810e-01 3.135399e-01 6.400001e-02 2.795639e-01 1.527999e+00 7.532725e-01 4.672883e-01
8.185951e-01 2.412061e-01 3.169342e-01 6.400001e-02 2.817178e-01 1.512564e+00 7.610604e-01 4.661658e-01
8.237272e-01 2.462312e-01 3.203143e-01 6.400001e-02 2.838626e-01 1.497317e+00 7.687175e-01 4.650604e-01
8.288192e-01 2.512563e-01 3.236805e-01 6.400001e-02 2.859983e-01 1.482254e+00 7.762480e-01 4.639716e-01
8.338716e-01 2.562815e-01 3.270331e-01 6.400001e-02 2.881251e-01 1.467368e+00 7.836560e-01 4.628987e-01
8.388852e-01 2.613066e-01 3.303724e-01 6.400001e-02 2.902432e-01 1.452655e+00 7.909455e-01 4.618412e-01
8.438607e-01 2.663317e-01 3.336988e-01 6.400001e-02 2.923528e-01 1.438109e+00 7.981201e-01 4.607986e-01
8.487986e-01 2.713568e-01 3.370124e-01 6.400001e-02 2.944540e-01 1.423726e+00 8.051835e-01 4.597703e-01
8.536996e-01 2.763820e-01 3.403136e-01 6.400001e-02 2.965470e-01 1.409501e+00 8.121391e-01 4.587558e-01
8.585642e-01 2.814071e-01 3.436026e-01 6.400001e-02 2.986320e-01 1.395430e+00 8.189901e-01 4.577547e-01
8.633930e-01 2.864322e-01 3.468796e-01 6.400001e-02 3.007089e-01 1.381509e+00 8.257396e-01 4.567666e-01
8.681866e-01 2.914573e-01 3.501449e-01 6.400001e-02 3.027781e-01 1.367733e+00 8.323907e-01 4.557909e-01
8.729453e-01 2.964825e-01 3.533987e-01 6.400001e-02 3.048396e-01 1.354099e+00 8.389462e-01 4.548273e-01
8.776698e-01 3.015076e-01 3.566412e-01 6.400001e-02 3.068936e-01 1.340603e+00 8.454088e-01 4.538755e-01
8.823605e-01 3.065327e-01 3.598726e-01 6.400001e-02 3.089401e-01 1.327241e+00 8.517812e-01 4.529349e-01
8.870178e-01 3.115578e-01 3.630932e-01 6.400001e-02 3.109793e-01 1.314010e+00 8.580658e-01 4.520054e-01
8.916422e-01 3.165830e-01 3.663030e-01 6.400001e-02 3.130113e-01 1.300906e+00 8.642652e-01 4.510864e-01
8.962340e-01 3.216081e-01 3.695024e-01 6.400001e-02 3.150362e-01 1.287927e+00 8.703817e-01 4.501778e-01
9.007938e-01 3.266332e-01 3.726914e-01 6.400001e-02 3.170541e-01 1.275069e+00 8.764174e-01 4.492792e-01
9.053218e-01 3.316583e-01 3.758702e-01 6.400001e-02 3.190652e-01 1.262328e+00 8.823746e-01 4.483902e-01
9.098185e-01 3.366834e-01 3.790391e-01 6.400001e-02 3.210694e-01 1.249703e+00 8.882553e-01 4.475107e-01
9.142841e-01 3.417086e-01 3.821981e-01 6.400001e-02 3.230669e-01 1.237190e+00 8.940615e-01 4.466402e-01
9.187191e-01 3.467337e-01 3.853474e-01 6.400001e-02 3.250579e-01 1.224786e+00 8.997952e-01 4.457786e-01
9.231238e-01 3.517588e-01 3.884871e-01 6.400001e-02 3.270423e-01 1.212489e+00 9.054581e-01 4.449256e-01
9.274984e-01 3.567839e-01 3.916175e-01 6.400001e-02 3.290203e-01 1.200297e+00 9.110521e-01 4.440809e-01
9.318434e-01 3.618091e-01 3.947386e-01 6.400001e-02 3.309919e-01 1.188206e+00 9.165789e-01 4.432443e-01
9.361589e-01 3.668342e-01 3.978505e-01 6.400001e-02 3.329573e-01 1.176214e+00 9.220402e-01 4.424156e-01
9.404453e-01 3.718593e-01 4.009535e-01 6.400001e-02 3.349164e-01 1.164319e+00 9.274376e-01 4.415945e-01
9.447029e-01 3.768844e-01 4.040475e-01 6.400001e-02 3.368695e-01 1.152519e+00 9.327726e-01 4.407808e-01
9.489319e-01 3.819096e-01 4.071328e-01 6.400001e-02 3.388165e-01 1.140811e+00 9.380467e-01 4.399744e-01
9.531325e-01 3.869347e-01 4.102094e-01 6.400001e-02 3.407575e-01 1.129194e+00 9.432614e-01 4.391750e-01
9.573050e-01 3.919598e-01 4.132775e-01 6.400001e-02 3.426926e-01 1.117664e+00 9.484180e-01 4.383823e-01
9.614497e-01 3.969849e-01 4.163371e-01 6.400001e-02 3.446219e-01 1.106221e+00 9.535180e-01 4.375963e-01
9.655667e-01 4.020101e-01 4.193884e-01 6.400001e-02 3.465453e-01 1.094862e+00 9.585626e-01 4.368168e-01
9.696563e-01 4.070352e-01 4.224315e-01 6.400001e-02 3.484631e-01 1.083585e+00 9.635532e-01 4.360435e-01
9.737187e-01 4.120603e-01 4.254664e-01 6.400001e-02 3.503752e-01 1.072389e+00 9.684908e-01 4.352764e-01
9.777541e-01 4.170854e-01 4.284933e-01 6.400001e-02 3.522817e-01 1.061271e+00 9.733769e-01 4.345151e-01
9.817627e-01 4.221106e-01 4.315122e-01 6.400001e-02 3.541827e-01 1.050230e+00 9.782124e-01 4.337596e-01
9.857446e-01 4.271357e-01 4.345232e-01 6.400001e-02 3.560782e-01 1.039264e+00 9.829985e-01 4.330098e-01
9.897001e-01 4.321608e-01 4.375265e-01 6.400001e-02 3.579682e-01 1.028371e+00 9.877363e-01 4.322654e-01
9.936294e-01 4.371859e-01 4.405220e-01 6.400001e-02 3.598529e-01 1.017549e+00 9.924269e-01 4.315263e-01
9.975324e-01 4.422111e-01 4.435100e-01 6.400001e-02 3.617322e-01 1.006798e+00 9.970713e-01 4.307924e-01
1.001410e+00 4.472362e-01 4.464903e-01 6.400001e-02 3.636062e-01 9.961158e-01 1.001670e+00 4.300635e-01
1.005261e+00 4.522613e-01 4.494632e-01 6.400001e-02 3.654750e-01 9.855002e-01 1.006225e+00 4.293395e-01
1.009087e+00 4.572864e-01 4.524287e-01 6.400001e-02 3.673386e-01 9.749500e-01 1.010737e+00 4.286203e-01
1.012887e+00 4.623116e-01 4.553869e-01 6.400001e-02 3.691970e-01 9.644639e-01 1.015206e+00 4.279057e-01
1.016661e+00 4.673367e-01 4.583378e-01 6.400001e-02 3.710504e-01 9.540404e-01 1.019634e+00 4.271956e-01
1.020411e+00 4.723618e-01 4.612815e-01 6.400001e-02 3.728987e-01 9.436781e-01 1.024021e+00 4.264899e-01
1.024135e+00 4.773869e-01 4.642181e-01 6.400001e-02 3.747419e-01 9.333757e-01 1.028368e+00 4.257885e-01
1.027835e+00 4.824121e-01 4.671475e-01 6.400001e-02 3.765802e-01 9.231317e-01 1.032676e+00 4.250912e-01
1.031509e+00 4.874372e-01 4.700700e-01 6.400001e-02 3.784135e-01 9.129450e-01 1.036946e+00 4.243980e-01
1.035158e+00 4.924623e-01 4.729855e-01 6.400001e-02 3.802419e-01 9.028141e-01 1.041178e+00 4.237087e-01
1.038783e+00 4.974874e-01 4.758941e-01 6.400001e-02 3.820655e-01 8.927380e-01 1.045374e+00 4.230232e-01
1.042383e+00 5.025126e-01 4.787958e-01 6.400001e-02 3.838842e-01 8.827153e-01 1.049534e+00 4.223415e-01
1.045959e+00 5.075377e-01 4.816907e-01 6.400001e-02 3.856981e-01 8.727449e-01 1.053659e+00 4.216633e-01
1.049510e+00 5.125628e-01 4.845789e-01 6.400001e-02 3.875072e-01 8.628255e-01 1.057749e+00 4.209887e-01
1.053037e+00 5.175879e-01 4.874604e-01 6.400001e-02 3.893116e-01 8.529560e-01 1.061805e+00 4.203174e-01
1.056540e+00 5.226131e-01 4.903352e-01 6.400001e-02 3.911113e-01 8.431353e-01 1.065828e+00 4.196495e-01
1.060018e+00 5.276382e-01 4.932034e-01 6.400001e-02 3.929063e-01 8.333623e-01 1.069819e+00 4.189848e-01
1.063472e+00 5.326633e-01 4.960650e-01 6.400001e-02 3.946966e-01 8.236358e-01 1.073777e+00 4.183233e-01
1.066902e+00 5.376884e-01 4.989201e-01 6.400001e-02 3.964823e-01 8.139548e-01 1.077705e+00 4.176648e-01
1.070308e+00 5.427136e-01 5.017687e-01 6.400001e-02 3.982634e-01 8.043183e-01 1.081601e+00 4.170092e-01
1.073690e+00 5.477387e-01 5.046109e-01 6.400001e-02 4.000400e-01 7.947252e-01 1.085468e+00 4.163565e-01
1.077048e+00 5.527638e-01 5.074466e-01 6.400001e-02 4.018120e-01 7.851744e-01 1.089304e+00 4.157065e-01
1.080382e+00 5.577889e-01 5.102760e-01 6.400001e-02 4.035795e-01 7.756650e-01 1.093112e+00 4.150593e-01
1.083692e+00 5.628141e-01 5.130990e-01 6.400001e-02 4.053425e-01 7.661960e-01 1.096892e+00 4.144146e-01
1.086978e+00 5.678392e-01 5.159157e-01 6.400001e-02 4.071010e-01 7.567664e-01 1.100643e+00 4.137725e-01
1.090240e+00 5.728643e-01 5.187261e-01 6.400001e-02 4.088550e-01 7.473753e-01 1.104368e+00 4.131328e-01
1.093479e+00 5.778894e-01 5.215303e-01 6.400001e-02 4.106046e-01 7.380216e-01 1.108065e+00 4.124955e-01
1.096694e+00 5.829146e-01 5.243283e-01 6.400001e-02 4.123498e-01 7.287046e-01 1.111736e+00 4.118605e-01
1.099885e+00 5.879397e-01 5.271201e-01 6.400001e-02 4.140907e-01 7.194232e-01 1.115381e+00 4.112276e-01
1.103052e+00 5.929648e-01 5.299057e-01 6.400001e-02 4.158271e-01 7.101765e-01 1.119001e+00 4.105969e-01
1.106196e+00 5.979899e-01 5.326852e-01 6.400001e-02 4.175592e-01 7.009637e-01 1.122595e+00 4.099683e-01
1.109315e+00 6.030151e-01 5.354585e-01 6.400001e-02 4.192870e-01 6.917838e-01 1.126166e+00 4.093417e-01
1.112411e+00 6.080402e-01 5.382258e-01 6.400001e-02 4.210104e-01 6.826361e-01 1.129712e+00 4.087169e-01
1.115484e+00 6.130653e-01 5.409870e-01 6.400001e-02 4.227295e-01 6.735195e-01 1.133235e+00 4.080940e-01
1.118532e+00 6.180904e-01 5.437422e-01 6.400001e-02 4.244444e-01 6.644333e-01 1.136734e+00 4.074729e-01
1.121557e+00 6.231156e-01 5.464914e-01 6.400001e-02 4.261550e-01 6.553767e-01 1.140211e+00 4.068534e-01
1.124558e+00 6.281407e-01 5.492345e-01 6.400001e-02 4.278613e-01 6.463487e-01 1.143666e+00 4.062356e-01
1.127535e+00 6.331658e-01 5.519716e-01 6.400001e-02 4.295633e-01 6.373486e-01 1.147098e+00 4.056194e-01
1.130488e+00 6.381909e-01 5.547028e-01 6.400001e-02 4.312612e-01 6.283756e-01 1.150510e+00 4.050046e-01
1.133417e+00 6.432161e-01 5.574280e-01 6.400001e-02 4.329548e-01 6.194287e-01 1.153900e+00 4.043912e-01
1.136322e+00 6.482412e-01 5.601473e-01 6.400001e-02 4.346442e-01 6.105073e-01 1.157269e+00 4.037792e-01
1.139203e+00 6.532663e-01 5.628607e-01 6.400001e-02 4.363294e-01 6.016105e-01 1.160618e+00 4.031685e-01
1.142060e+00 6.582914e-01 5.655681e-01 6.400001e-02 4.380104e-01 5.927374e-01 1.163947e+00 4.025590e-01
1.144894e+00 6.633166e-01 5.682696e-01 6.400001e-02 4.396872e-01 5.838874e-01 1.167257e+00 4.019507e-01
1.147702e+00 6.683417e-01 5.709653e-01 6.400001e-02 4.413599e-01 5.750597e-01 1.170547e+00 4.013434e-01
1.150487e+00 6.733668e-01 5.736550e-01 6.400001e-02 4.430284e-01 5.662534e-01 1.173818e+00 4.007371e-01
1.153248e+00 6.783919e-01 5.763389e-01 6.400001e-02 4.446927e-01 5.574678e-01 1.177071e+00 4.001318e-01
1.155984e+00 6.834170e-01 5.790169e-01 6.400001e-02 4.463529e-01 5.487020e-01 1.180306e+00 3.995274e-01
1.158696e+00 6.884422e-01 5.816890e-01 6.400001e-02 4.480090e-01 5.399554e-01 1.183523e+00 3.989238e-01
1.161383e+00 6.934673e-01 5.843553e-01 6.400001e-02 4.496609e-01 5.312272e-01 1.186722e+00 3.983210e-01
1.164045e+00 6.984924e-01 5.870157e-01 6.400001e-02 4.513087e-01 5.225166e-01 1.189904e+00 3.977188e-01
1.166683e+00 7.035175e-01 5.896703e-01 6.400001e-02 4.529524e-01 5.138228e-01 1.193069e+00 3.971173e-01
1.169297e+00 7.085427e-01 5.923190e-01 6.400001e-02 4.545919e-01 5.051450e-01 1.196218e+00 3.965164e-01
1.171885e+00 7.135678e-01 5.949618e-01 6.400001e-02 4.562273e-01 4.964826e-01 1.199351e+00 3.959159e-01
1.174448e+00 7.185929e-01 5.975988e-01 6.400001e-02 4.578587e-01 4.878347e-01 1.202467e+00 3.953158e-01
1.176986e+00 7.236180e-01 6.002300e-01 6.400001e-02 4.594859e-01 4.792005e-01 1.205568e+00 3.947162e-01
1.179499e+00 7.286432e-01 6.028553e-01 6.400001e-02 4.611090e-01 4.705794e-01 1.208654e+00 3.941168e-01
1.181987e+00 7.336683e-01 6.054747e-01 6.400001e-02 4.627279e-01 4.619706e-01 1.211724e+00 3.935176e-01
1.184449e+00 7.386934e-01 6.080883e-01 6.400001e-02 4.643428e-01 4.533732e-01 1.214780e+00 3.929186e-01
1.186886e+00 7.437185e-01 6.106960e-01 6.400001e-02 4.659536e-01 4.447865e-01 1.217821e+00 3.923198e-01
1.189297e+00 7.487437e-01 6.132978e-01 6.400001e-02 4.675602e-01 4.362098e-01 1.220848e+00 3.917209e-01
1.191682e+00 7.537688e-01 6.158938e-01 6.400001e-02 4.691627e-01 4.276422e-01 1.223862e+00 3.911220e-01
1.194041e+00 7.587939e-01 6.184838e-01 6.400001e-02 4.707612e-01 4.190831e-01 1.226861e+00 3.905230e-01
1.196373e+00 7.638190e-01 6.210679e-01 6.400001e-02 4.723555e-01 4.105315e-01 1.229848e+00 3.899238e-01
1.198680e+00 7.688442e-01 6.236462e-01 6.400001e-02 4.739456e-01 4.019868e-01 1.232821e+00 3.893244e-01
1.200959e+00 7.738693e-01 6.262184e-01 6.400001e-02 4.755317e-01 3.934481e-01 1.235782e+00 3.887247e-01
1.203212e+00 7.788944e-01 6.287848e-01 6.400001e-02 4.771136e-01 3.849146e-01 1.238730e+00 3.881245e-01
1.205439e+00 7.839195e-01 6.313452e-01 6.400001e-02 4.786914e-01 3.763856e-01 1.241666e+00 3.875240e-01
1.207638e+00 7.889447e-01 6.338996e-01 6.400001e-02 4.802651e-01 3.678602e-01 1.244589e+00 3.869229e-01
1.209809e+00 7.939698e-01 6.364480e-01 6.400001e-02 4.818346e-01 3.593375e-01 1.247501e+00 3.863211e-01
1.211953e+00 7.989949e-01 6.389904e-01 6.400001e-02 4.833999e-01 3.508169e-01 1.250402e+00 3.857187e-01
1.214070e+00 8.040200e-01 6.415267e-01 6.400001e-02 4.849611e-01 3.422974e-01 1.253292e+00 3.851156e-01
1.216158e+00 8.090452e-01 6.440570e-01 6.400001e-02 4.865181e-01 3.337782e-01 1.256170e+00 3.845116e-01
1.218218e+00 8.140703e-01 6.465813e-01 6.400001e-02 4.880709e-01 3.252584e-01 1.259038e+00 3.839067e-01
1.220250e+00 8.190954e-01 6.490994e-01 6.400001e-02 4.896195e-01 3.167372e-01 1.261895e+00 3.833009e-01
1.222253e+00 8.241205e-01 6.516114e-01 6.400001e-02 4.911639e-01 3.082137e-01 1.264742e+00 3.826939e-01
1.224227e+00 8.291457e-01 6.541172e-01 6.400001e-02 4.927041e-01 2.996869e-01 1.267580e+00 3.820858e-01
1.226171e+00 8.341708e-01 6.566168e-01 6.400001e-02 4.942401e-01 2.911561e-01 1.270407e+00 3.814765e-01
1.228086e+00 8.391959e-01 6.591102e-01 6.400001e-02 4.957718e-01 2.826202e-01 1.273225e+00 3.808658e-01
1.229971e+00 8.442210e-01 6.615974e-01 6.400001e-02 4.972992e-01 2.740783e-01 1.276034e+00 3.802537e-01
1.231826e+00 8.492462e-01 6.640782e-01 6.400001e-02 4.988224e-01 2.655295e-01 1.278834e+00 3.796401e-01
1.233651e+00 8.542713e-01 6.665528e-01 6.400001e-02 5.003413e-01 2.569728e-01 1.281626e+00 3.790250e-01
1.235444e+00 8.592964e-01 6.690209e-01 6.400001e-02 5.018559e-01 2.484072e-01 1.284409e+00 3.784081e-01
1.237206e+00 8.643215e-01 6.714827e-01 6.400001e-02 5.033661e-01 2.398317e-01 1.287184e+00 3.777895e-01
1.238937e+00 8.693467e-01 6.739380e-01 6.400001e-02 5.048721e-01 2.312452e-01 1.289950e+00 3.771690e-01
1.240636e+00 8.743718e-01 6.763868e-01 6.400001e-02 5.063736e-01 2.226467e-01 1.292710e+00 3.765465e-01
1.242302e+00 8.793969e-01 6.788291e-01 6.400001e-02 5.078707e-01 2.140352e-01 1.295461e+00 3.759219e-01
1.243936e+00 8.844220e-01 6.812648e-01 6.400001e-02 5.093635e-01 2.054094e-01 1.298206e+00 3.752951e-01
1.245536e+00 8.894472e-01 6.836939e-01 6.400001e-02 5.108518e-01 1.967684e-01 1.300944e+00 3.746660e-01
1.247103e+00 8.944723e-01 6.861162e-01 6.400001e-02 5.123357e-01 1.881108e-01 1.303675e+00 3.740345e-01
1.248636e+00 8.994974e-01 6.885318e-01 6.400001e-02 5.138150e-01 1.794356e-01 1.306399e+00 3.734005e-01
1.250134e+00 9.045225e-01 6.909406e-01 6.400001e-02 5.152899e-01 1.707414e-01 1.309118e+00 3.727638e-01
1.251597e+00 9.095477e-01 6.933426e-01 6.400001e-02 5.167602e-01 1.620271e-01 1.311830e+00 3.721244e-01
1.253024e+00 9.145728e-01 6.957376e-01 6.400001e-02 5.182259e-01 1.532913e-01 1.314537e+00 3.714820e-01
1.254415e+00 9.195979e-01 6.981256e-01 6.400001e-02 5.196871e-01 1.445327e-01 1.317239e+00 3.708366e-01
1.255770e+00 9.246230e-01 7.005065e-01 6.400001e-02 5.211436e-01 1.357499e-01 1.319935e+00 3.701880e-01
1.257087e+00 9.296482e-01 7.028803e-01 6.400001e-02 5.225955e-01 1.269415e-01 1.322627e+00 3.695361e-01
1.258366e+00 9.346733e-01 7.052468e-01 6.400001e-02 5.240426e-01 1.181060e-01 1.325314e+00 3.688807e-01
1.259607e+00 9.396984e-01 7.076061e-01 6.400001e-02 5.254851e-01 1.092418e-01 1.327997e+00 3.682218e-01
1.260808e+00 9.447235e-01 7.099579e-01 6.400001e-02 5.269227e-01 1.003475e-01 1.330675e+00 3.675590e-01
1.261970e+00 9.497487e-01 7.123023e-01 6.400001e-02 5.283556e-01 9.142135e-02 1.333350e+00 3.668923e-01
1.263091e+00 9.547738e-01 7.146391e-01 6.400001e-02 5.297835e-01 8.246168e-02 1.336022e+00 3.662215e-01
1.264170e+00 9.597989e-01 7.169683e-01 6.400001e-02 5.312066e-01 7.346672e-02 1.338691e+00 3.655463e-01
1.265207e+00 9.648240e-01 7.192897e-01 6.400001e-02 5.326248e-01 6.443465e-02 1.341357e+00 3.648667e-01
1.266201e+00 9.698492e-01 7.216032e-01 6.400001e-02 5.340379e-01 5.536356e-02 1.344020e+00 3.641825e-01
1.267150e+00 9.748743e-01 7.239087e-01 6.400001e-02 5.354460e-01 4.625147e-02 1.346681e+00 3.634933e-01
1.268055e+00 9.798994e-01 7.262062e-01 6.400001e-02 5.368491e-01 3.709631e-02 1.349341e+00 3.627990e-01
1.268914e+00 9.849245e-01 7.284954e-01 6.400001e-02 5.382469e-01 2.789592e-02 1.351998e+00 3.620995e-01
1.269726e+00 9.899497e-01 7.307762e-01 6.400001e-02 5.396396e-01 1.864803e-02 1.354655e+00 3.613943e-01
1.270490e+00 9.949748e-01 7.330486e-01 6.400001e-02 5.410270e-01 9.350276e-03 1.357311e+00 3.606834e-01
1.271205e+00 9.999999e-01 7.353123e-01 6.400001e-02 5.424091e-01 1.866047e-07 1.359966e+00 3.599664e-01


==> graphics/R=0.5_cubed.dat <==
D H B R Fs x y T
5.652694e-01 1.000000e-07 1.598368e-01 1.250000e-01 1.710316e-01 2.466501e+00 6.256380e-07 6.818946e-01
5.739312e-01 5.025225e-03 1.648549e-01 1.250000e-01 1.733457e-01 2.432247e+00 3.048272e-02 6.769203e-01
5.823125e-01 1.005035e-02 1.697200e-01 1.250000e-01 1.756158e-01 2.399340e+00 5.921724e-02 6.723046e-01
5.904439e-01 1.507547e-02 1.744507e-01 1.250000e-01 1.778457e-01 2.367646e+00 8.641682e-02 6.679970e-01
5.983506e-01 2.010060e-02 1.790619e-01 1.250000e-01 1.800387e-01 2.337052e+00 1.122550e-01 6.639570e-01
6.060535e-01 2.512572e-02 1.835661e-01 1.250000e-01 1.821975e-01 2.307464e+00 1.368756e-01 6.601517e-01
6.135702e-01 3.015085e-02 1.879736e-01 1.250000e-01 1.843247e-01 2.278799e+00 1.603994e-01 6.565540e-01
6.209158e-01 3.517597e-02 1.922931e-01 1.250000e-01 1.864222e-01 2.250987e+00 1.829289e-01 6.531413e-01
6.281034e-01 4.020110e-02 1.965322e-01 1.250000e-01 1.884921e-01 2.223964e+00 2.045522e-01 6.498945e-01
6.351441e-01 4.522622e-02 2.006973e-01 1.250000e-01 1.905360e-01 2.197677e+00 2.253454e-01 6.467975e-01
6.420480e-01 5.025135e-02 2.047941e-01 1.250000e-01 1.925553e-01 2.172076e+00 2.453750e-01 6.438363e-01
6.488237e-01 5.527647e-02 2.088274e-01 1.250000e-01 1.945515e-01 2.147117e+00 2.646993e-01 6.409987e-01
6.554789e-01 6.030160e-02 2.128017e-01 1.250000e-01 1.965256e-01 2.122762e+00 2.833699e-01 6.382743e-01
6.620208e-01 6.532672e-02 2.167208e-01 1.250000e-01 1.984789e-01 2.098974e+00 3.014326e-01 6.356539e-01
6.684554e-01 7.035184e-02 2.205881e-01 1.250000e-01 2.004124e-01 2.075723e+00 3.189285e-01 6.331293e-01
6.747883e-01 7.537697e-02 2.244068e-01 1.250000e-01 2.023268e-01 2.052977e+00 3.358943e-01 6.306932e-01
6.810247e-01 8.040209e-02 2.281796e-01 1.250000e-01 2.042232e-01 2.030712e+00 3.523631e-01 6.283394e-01
6.871692e-01 8.542722e-02 2.319091e-01 1.250000e-01 2.061022e-01 2.008902e+00 3.683651e-01 6.260619e-01
6.932260e-01 9.045234e-02 2.355975e-01 1.250000e-01 2.079646e-01 1.987524e+00 3.839274e-01 6.238556e-01
6.991989e-01 9.547747e-02 2.392469e-01 1.250000e-01 2.098110e-01 1.966559e+00 3.990750e-01 6.217160e-01
7.050915e-01 1.005026e-01 2.428593e-01 1.250000e-01 2.116420e-01 1.945986e+00 4.138305e-01 6.196386e-01
7.109071e-01 1.055277e-01 2.464363e-01 1.250000e-01 2.134583e-01 1.925788e+00 4.282149e-01 6.176198e-01
7.166487e-01 1.105528e-01 2.499796e-01 1.250000e-01 2.152603e-01 1.905948e+00 4.422474e-01 6.156560e-01
7.223191e-01 1.155780e-01 2.534907e-01 1.250000e-01 2.170485e-01 1.886452e+00 4.559456e-01 6.137440e-01
7.279208e-01 1.206031e-01 2.569709e-01 1.250000e-01 2.188234e-01 1.867283e+00 4.693259e-01 6.118809e-01
7.334564e-01 1.256282e-01 2.604215e-01 1.250000e-01 2.205854e-01 1.848430e+00 4.824034e-01 6.100641e-01
7.389279e-01 1.306533e-01 2.638437e-01 1.250000e-01 2.223350e-01 1.829879e+00 4.951923e-01 6.082909e-01
7.443377e-01 1.356785e-01 2.672385e-01 1.250000e-01 2.240725e-01 1.811618e+00 5.077055e-01 6.065592e-01
7.496875e-01 1.407036e-01 2.706070e-01 1.250000e-01 2.257983e-01 1.793637e+00 5.199554e-01 6.048669e-01
7.549793e-01 1.457287e-01 2.739502e-01 1.250000e-01 2.275127e-01 1.775924e+00 5.319532e-01 6.032119e-01
7.602148e-01 1.507538e-01 2.772690e-01 1.250000e-01 2.292161e-01 1.758471e+00 5.437098e-01 6.015925e-01
7.653957e-01 1.557790e-01 2.805641e-01 1.250000e-01 2.309087e-01 1.741267e+00 5.552349e-01 6.000070e-01
7.705233e-01 1.608041e-01 2.838363e-01 1.250000e-01 2.325909e-01 1.724303e+00 5.665381e-01 5.984537e-01
7.755993e-01 1.658292e-01 2.870865e-01 1.250000e-01 2.342629e-01 1.707572e+00 5.776280e-01 5.969313e-01
7.806249e-01 1.708543e-01 2.903153e-01 1.250000e-01 2.359249e-01 1.691066e+00 5.885130e-01 5.954384e-01
7.856014e-01 1.758795e-01 2.935233e-01 1.250000e-01 2.375773e-01 1.674776e+00 5.992010e-01 5.939736e-01
7.905302e-01 1.809046e-01 2.967112e-01 1.250000e-01 2.392202e-01 1.658696e+00 6.096992e-01 5.925358e-01
7.954122e-01 1.859297e-01 2.998796e-01 1.250000e-01 2.408540e-01 1.642819e+00 6.200146e-01 5.911238e-01
8.002487e-01 1.909548e-01 3.030290e-01 1.250000e-01 2.424787e-01 1.627138e+00 6.301537e-01 5.897366e-01
8.050406e-01 1.959800e-01 3.061599e-01 1.250000e-01 2.440946e-01 1.611648e+00 6.401229e-01 5.883731e-01
8.097890e-01 2.010051e-01 3.092728e-01 1.250000e-01 2.457019e-01 1.596342e+00 6.499280e-01 5.870325e-01
8.144948e-01 2.060302e-01 3.123683e-01 1.250000e-01 2.473008e-01 1.581215e+00 6.595747e-01 5.857138e-01
8.191589e-01 2.110553e-01 3.154467e-01 1.250000e-01 2.488914e-01 1.566261e+00 6.690681e-01 5.844161e-01
8.237822e-01 2.160805e-01 3.185085e-01 1.250000e-01 2.504740e-01 1.551475e+00 6.784135e-01 5.831387e-01
8.283654e-01 2.211056e-01 3.215541e-01 1.250000e-01 2.520486e-01 1.536853e+00 6.876155e-01 5.818809e-01
8.329093e-01 2.261307e-01 3.245838e-01 1.250000e-01 2.536155e-01 1.522389e+00 6.966789e-01 5.806418e-01
8.374148e-01 2.311558e-01 3.275981e-01 1.250000e-01 2.551748e-01 1.508080e+00 7.056079e-01 5.794209e-01
8.418824e-01 2.361810e-01 3.305973e-01 1.250000e-01 2.567266e-01 1.493920e+00 7.144067e-01 5.782175e-01
8.463129e-01 2.412061e-01 3.335818e-01 1.250000e-01 2.582711e-01 1.479906e+00 7.230793e-01 5.770310e-01
8.507069e-01 2.462312e-01 3.365518e-01 1.250000e-01 2.598084e-01 1.466034e+00 7.316295e-01 5.758607e-01
8.550651e-01 2.512563e-01 3.395076e-01 1.250000e-01 2.613387e-01 1.452299e+00 7.400609e-01 5.747062e-01
8.593880e-01 2.562815e-01 3.424497e-01 1.250000e-01 2.628620e-01 1.438699e+00 7.483770e-01 5.735668e-01
8.636763e-01 2.613066e-01 3.453781e-01 1.250000e-01 2.643785e-01 1.425229e+00 7.565812e-01 5.724422e-01
8.679304e-01 2.663317e-01 3.482933e-01 1.250000e-01 2.658883e-01 1.411886e+00 7.646765e-01 5.713317e-01
8.721509e-01 2.713568e-01 3.511954e-01 1.250000e-01 2.673915e-01 1.398667e+00 7.726662e-01 5.702351e-01
8.763383e-01 2.763820e-01 3.540848e-01 1.250000e-01 2.688882e-01 1.385569e+00 7.805530e-01 5.691517e-01
8.804931e-01 2.814071e-01 3.569616e-01 1.250000e-01 2.703785e-01 1.372588e+00 7.883399e-01 5.680812e-01
8.846158e-01 2.864322e-01 3.598261e-01 1.250000e-01 2.718625e-01 1.359722e+00 7.960295e-01 5.670232e-01
8.887067e-01 2.914573e-01 3.626785e-01 1.250000e-01 2.733403e-01 1.346967e+00 8.036244e-01 5.659773e-01
8.927664e-01 2.964825e-01 3.655191e-01 1.250000e-01 2.748120e-01 1.334322e+00 8.111272e-01 5.649432e-01
8.967952e-01 3.015076e-01 3.683479e-01 1.250000e-01 2.762776e-01 1.321783e+00 8.185402e-01 5.639204e-01
9.007935e-01 3.065327e-01 3.711653e-01 1.250000e-01 2.777374e-01 1.309347e+00 8.258657e-01 5.629086e-01
9.047618e-01 3.115578e-01 3.739714e-01 1.250000e-01 2.791913e-01 1.297013e+00 8.331060e-01 5.619076e-01
9.087004e-01 3.165830e-01 3.767664e-01 1.250000e-01 2.806394e-01 1.284778e+00 8.402633e-01 5.609169e-01
9.126096e-01 3.216081e-01 3.795504e-01 1.250000e-01 2.820819e-01 1.272639e+00 8.473395e-01 5.599363e-01
9.164899e-01 3.266332e-01 3.823237e-01 1.250000e-01 2.835187e-01 1.260594e+00 8.543367e-01 5.589655e-01
9.203414e-01 3.316583e-01 3.850864e-01 1.250000e-01 2.849499e-01 1.248642e+00 8.612569e-01 5.580043e-01
9.241646e-01 3.366834e-01 3.878386e-01 1.250000e-01 2.863757e-01 1.236779e+00 8.681019e-01 5.570522e-01
9.279597e-01 3.417086e-01 3.905806e-01 1.250000e-01 2.877961e-01 1.225004e+00 8.748734e-01 5.561092e-01
9.317271e-01 3.467337e-01 3.933124e-01 1.250000e-01 2.892112e-01 1.213314e+00 8.815733e-01 5.551748e-01
9.354671e-01 3.517588e-01 3.960342e-01 1.250000e-01 2.906209e-01 1.201709e+00 8.882032e-01 5.542490e-01
9.391798e-01 3.567839e-01 3.987461e-01 1.250000e-01 2.920255e-01 1.190185e+00 8.947647e-01 5.533314e-01
9.428656e-01 3.618091e-01 4.014483e-01 1.250000e-01 2.934249e-01 1.178741e+00 9.012594e-01 5.524218e-01
9.465247e-01 3.668342e-01 4.041409e-01 1.250000e-01 2.948192e-01 1.167376e+00 9.076888e-01 5.515200e-01
9.501574e-01 3.718593e-01 4.068240e-01 1.250000e-01 2.962084e-01 1.156087e+00 9.140545e-01 5.506259e-01
9.537639e-01 3.768844e-01 4.094978e-01 1.250000e-01 2.975927e-01 1.144873e+00 9.203577e-01 5.497391e-01
9.573445e-01 3.819096e-01 4.121623e-01 1.250000e-01 2.989720e-01 1.133732e+00 9.266000e-01 5.488595e-01
9.608993e-01 3.869347e-01 4.148176e-01 1.250000e-01 3.003465e-01 1.122662e+00 9.327827e-01 5.479868e-01
9.644286e-01 3.919598e-01 4.174640e-01 1.250000e-01 3.017161e-01 1.111663e+00 9.389070e-01 5.471210e-01
9.679325e-01 3.969849e-01 4.201014e-01 1.250000e-01 3.030809e-01 1.100732e+00 9.449742e-01 5.462619e-01
9.714114e-01 4.020101e-01 4.227299e-01 1.250000e-01 3.044410e-01 1.089867e+00 9.509856e-01 5.454091e-01
9.748653e-01 4.070352e-01 4.253498e-01 1.250000e-01 3.057964e-01 1.079068e+00 9.569423e-01 5.445627e-01
9.782944e-01 4.120603e-01 4.279610e-01 1.250000e-01 3.071471e-01 1.068334e+00 9.628454e-01 5.437224e-01
9.816990e-01 4.170854e-01 4.305637e-01 1.250000e-01 3.084933e-01 1.057662e+00 9.686962e-01 5.428880e-01
9.850791e-01 4.221106e-01 4.331579e-01 1.250000e-01 3.098349e-01 1.047051e+00 9.744958e-01 5.420595e-01
9.884350e-01 4.271357e-01 4.357438e-01 1.250000e-01 3.111719e-01 1.036500e+00 9.802450e-01 5.412366e-01
9.917669e-01 4.321608e-01 4.383214e-01 1.250000e-01 3.125045e-01 1.026007e+00 9.859451e-01 5.404192e-01
9.950748e-01 4.371859e-01 4.408908e-01 1.250000e-01 3.138326e-01 1.015573e+00 9.915969e-01 5.396071e-01
9.983589e-01 4.422111e-01 4.434520e-01 1.250000e-01 3.151563e-01 1.005194e+00 9.972016e-01 5.388003e-01
1.001619e+00 4.472362e-01 4.460053e-01 1.250000e-01 3.164757e-01 9.948700e-01 1.002760e+00 5.379985e-01
1.004856e+00 4.522613e-01 4.485505e-01 1.250000e-01 3.177907e-01 9.846000e-01 1.008273e+00 5.372018e-01
1.008070e+00 4.572864e-01 4.510878e-01 1.250000e-01 3.191014e-01 9.743825e-01 1.013741e+00 5.364098e-01
1.011260e+00 4.623116e-01 4.536173e-01 1.250000e-01 3.204078e-01 9.642165e-01 1.019166e+00 5.356225e-01
1.014427e+00 4.673367e-01 4.561391e-01 1.250000e-01 3.217100e-01 9.541008e-01 1.024549e+00 5.348398e-01
1.017571e+00 4.723618e-01 4.586531e-01 1.250000e-01 3.230080e-01 9.440344e-01 1.029889e+00 5.340616e-01
1.020693e+00 4.773869e-01 4.611595e-01 1.250000e-01 3.243019e-01 9.340162e-01 1.035188e+00 5.332877e-01
1.023791e+00 4.824121e-01 4.636583e-01 1.250000e-01 3.255915e-01 9.240451e-01 1.040447e+00 5.325180e-01
1.026867e+00 4.874372e-01 4.661496e-01 1.250000e-01 3.268771e-01 9.141200e-01 1.045667e+00 5.317525e-01
1.029920e+00 4.924623e-01 4.686334e-01 1.250000e-01 3.281585e-01 9.042401e-01 1.050848e+00 5.309909e-01
1.032950e+00 4.974874e-01 4.711098e-01 1.250000e-01 3.294359e-01 8.944043e-01 1.055990e+00 5.302333e-01
1.035958e+00 5.025126e-01 4.735789e-01 1.250000e-01 3.307093e-01 8.846115e-01 1.061096e+00 5.294794e-01
1.038944e+00 5.075377e-01 4.760406e-01 1.250000e-01 3.319787e-01 8.748610e-01 1.066165e+00 5.287292e-01
1.041908e+00 5.125628e-01 4.784951e-01 1.250000e-01 3.332440e-01 8.651516e-01 1.071198e+00 5.279826e-01
1.044849e+00 5.175879e-01 4.809424e-01 1.250000e-01 3.345054e-01 8.554826e-01 1.076195e+00 5.272395e-01
1.047768e+00 5.226131e-01 4.833825e-01 1.250000e-01 3.357629e-01 8.458529e-01 1.081158e+00 5.264998e-01
1.050665e+00 5.276382e-01 4.858155e-01 1.250000e-01 3.370164e-01 8.362618e-01 1.086088e+00 5.257635e-01
1.053540e+00 5.326633e-01 4.882414e-01 1.250000e-01 3.382661e-01 8.267082e-01 1.090983e+00 5.250303e-01
1.056393e+00 5.376884e-01 4.906603e-01 1.250000e-01 3.395118e-01 8.171914e-01 1.095847e+00 5.243002e-01
1.059224e+00 5.427136e-01 4.930722e-01 1.250000e-01 3.407538e-01 8.077105e-01 1.100678e+00 5.235731e-01
1.062033e+00 5.477387e-01 4.954772e-01 1.250000e-01 3.419918e-01 7.982646e-01 1.105477e+00 5.228490e-01
1.064820e+00 5.527638e-01 4.978752e-01 1.250000e-01 3.432261e-01 7.888529e-01 1.110246e+00 5.221278e-01
1.067586e+00 5.577889e-01 5.002663e-01 1.250000e-01 3.444566e-01 7.794746e-01 1.114984e+00 5.214093e-01
1.070330e+00 5.628141e-01 5.026506e-01 1.250000e-01 3.456833e-01 7.701289e-01 1.119692e+00 5.206935e-01
1.073052e+00 5.678392e-01 5.050281e-01 1.250000e-01 3.469062e-01 7.608150e-01 1.124371e+00 5.199803e-01
1.075752e+00 5.728643e-01 5.073988e-01 1.250000e-01 3.481254e-01 7.515321e-01 1.129022e+00 5.192697e-01
1.078431e+00 5.778894e-01 5.097627e-01 1.250000e-01 3.493408e-01 7.422795e-01 1.133644e+00 5.185615e-01
1.081088e+00 5.829146e-01 5.121200e-01 1.250000e-01 3.505526e-01 7.330562e-01 1.138238e+00 5.178556e-01
1.083723e+00 5.879397e-01 5.144705e-01 1.250000e-01 3.517606e-01 7.238617e-01 1.142805e+00 5.171520e-01
1.086337e+00 5.929648e-01 5.168143e-01 1.250000e-01 3.529650e-01 7.146952e-01 1.147346e+00 5.164507e-01
1.088929e+00 5.979899e-01 5.191516e-01 1.250000e-01 3.541657e-01 7.055558e-01 1.151860e+00 5.157515e-01
1.091500e+00 6.030151e-01 5.214822e-01 1.250000e-01 3.553627e-01 6.964429e-01 1.156348e+00 5.150543e-01
1.094049e+00 6.080402e-01 5.238062e-01 1.250000e-01 3.565561e-01 6.873558e-01 1.160811e+00 5.143591e-01
1.096577e+00 6.130653e-01 5.261236e-01 1.250000e-01 3.577458e-01 6.782937e-01 1.165250e+00 5.136659e-01
1.099083e+00 6.180904e-01 5.284345e-01 1.250000e-01 3.589320e-01 6.692559e-01 1.169663e+00 5.129744e-01
1.101567e+00 6.231156e-01 5.307389e-01 1.250000e-01 3.601145e-01 6.602417e-01 1.174053e+00 5.122848e-01
1.104030e+00 6.281407e-01 5.330367e-01 1.250000e-01 3.612934e-01 6.512504e-01 1.178419e+00 5.115969e-01
1.106471e+00 6.331658e-01 5.353280e-01 1.250000e-01 3.624688e-01 6.422813e-01 1.182762e+00 5.109105e-01
1.108890e+00 6.381909e-01 5.376129e-01 1.250000e-01 3.636406e-01 6.333337e-01 1.187083e+00 5.102258e-01
1.111288e+00 6.432161e-01 5.398913e-01 1.250000e-01 3.648087e-01 6.244069e-01 1.191381e+00 5.095425e-01
1.113664e+00 6.482412e-01 5.421633e-01 1.250000e-01 3.659734e-01 6.155003e-01 1.195657e+00 5.088607e-01
1.116018e+00 6.532663e-01 5.444288e-01 1.250000e-01 3.671345e-01 6.066132e-01 1.199911e+00 5.081802e-01
1.118351e+00 6.582914e-01 5.466879e-01 1.250000e-01 3.682920e-01 5.977448e-01 1.204145e+00 5.075010e-01
1.120662e+00 6.633166e-01 5.489406e-01 1.250000e-01 3.694460e-01 5.888946e-01 1.208358e+00 5.068230e-01
1.122951e+00 6.683417e-01 5.511869e-01 1.250000e-01 3.705965e-01 5.800618e-01 1.212550e+00 5.061461e-01
1.125218e+00 6.733668e-01 5.534267e-01 1.250000e-01 3.717434e-01 5.712458e-01 1.216723e+00 5.054704e-01
1.127463e+00 6.783919e-01 5.556602e-01 1.250000e-01 3.728869e-01 5.624459e-01 1.220875e+00 5.047957e-01
1.129686e+00 6.834170e-01 5.578874e-01 1.250000e-01 3.740268e-01 5.536615e-01 1.225009e+00 5.041219e-01
1.131887e+00 6.884422e-01 5.601081e-01 1.250000e-01 3.751632e-01 5.448919e-01 1.229124e+00 5.034490e-01
1.134066e+00 6.934673e-01 5.623225e-01 1.250000e-01 3.762961e-01 5.361364e-01 1.233220e+00 5.027769e-01
1.136223e+00 6.984924e-01 5.645305e-01 1.250000e-01 3.774255e-01 5.273944e-01 1.237298e+00 5.021056e-01
1.138358e+00 7.035175e-01 5.667322e-01 1.250000e-01 3.785514e-01 5.186653e-01 1.241358e+00 5.014350e-01
1.140470e+00 7.085427e-01 5.689274e-01 1.250000e-01 3.796739e-01 5.099483e-01 1.245401e+00 5.007650e-01
1.142560e+00 7.135678e-01 5.711164e-01 1.250000e-01 3.807928e-01 5.012428e-01 1.249426e+00 5.000956e-01
1.144628e+00 7.185929e-01 5.732989e-01 1.250000e-01 3.819083e-01 4.925482e-01 1.253435e+00 4.994267e-01
1.146673e+00 7.236180e-01 5.754751e-01 1.250000e-01 3.830202e-01 4.838638e-01 1.257427e+00 4.987581e-01
1.148695e+00 7.286432e-01 5.776450e-01 1.250000e-01 3.841287e-01 4.751889e-01 1.261403e+00 4.980900e-01
1.150695e+00 7.336683e-01 5.798084e-01 1.250000e-01 3.852337e-01 4.665230e-01 1.265363e+00 4.974221e-01
1.152672e+00 7.386934e-01 5.819655e-01 1.250000e-01 3.863352e-01 4.578652e-01 1.269308e+00 4.967545e-01
1.154626e+00 7.437185e-01 5.841162e-01 1.250000e-01 3.874332e-01 4.492150e-01 1.273237e+00 4.960870e-01
1.156557e+00 7.487437e-01 5.862605e-01 1.250000e-01 3.885278e-01 4.405717e-01 1.277152e+00 4.954197e-01
1.158464e+00 7.537688e-01 5.883984e-01 1.250000e-01 3.896188e-01 4.319347e-01 1.281052e+00 4.947523e-01
1.160349e+00 7.587939e-01 5.905299e-01 1.250000e-01 3.907064e-01 4.233031e-01 1.284937e+00 4.940849e-01
1.162210e+00 7.638190e-01 5.926550e-01 1.250000e-01 3.917905e-01 4.146765e-01 1.288809e+00 4.934174e-01
1.164047e+00 7.688442e-01 5.947737e-01 1.250000e-01 3.928711e-01 4.060540e-01 1.292667e+00 4.927498e-01
1.165861e+00 7.738693e-01 5.968859e-01 1.250000e-01 3.939482e-01 3.974351e-01 1.296511e+00 4.920819e-01
1.167651e+00 7.788944e-01 5.989916e-01 1.250000e-01 3.950218e-01 3.888189e-01 1.300343e+00 4.914136e-01
1.169417e+00 7.839195e-01 6.010909e-01 1.250000e-01 3.960919e-01 3.802049e-01 1.304161e+00 4.907450e-01
1.171159e+00 7.889447e-01 6.031837e-01 1.250000e-01 3.971585e-01 3.715923e-01 1.307967e+00 4.900759e-01
1.172877e+00 7.939698e-01 6.052700e-01 1.250000e-01 3.982216e-01 3.629804e-01 1.311761e+00 4.894063e-01
1.174570e+00 7.989949e-01 6.073497e-01 1.250000e-01 3.992811e-01 3.543685e-01 1.315543e+00 4.887361e-01
1.176239e+00 8.040200e-01 6.094229e-01 1.250000e-01 4.003371e-01 3.457558e-01 1.319314e+00 4.880652e-01
1.177883e+00 8.090452e-01 6.114895e-01 1.250000e-01 4.013896e-01 3.371417e-01 1.323073e+00 4.873935e-01
1.179502e+00 8.140703e-01 6.135495e-01 1.250000e-01 4.024386e-01 3.285254e-01 1.326821e+00 4.867210e-01
1.181096e+00 8.190954e-01 6.156029e-01 1.250000e-01 4.034840e-01 3.199061e-01 1.330558e+00 4.860476e-01
1.182664e+00 8.241205e-01 6.176497e-01 1.250000e-01 4.045259e-01 3.112830e-01 1.334285e+00 4.853732e-01
1.184207e+00 8.291457e-01 6.196897e-01 1.250000e-01 4.055642e-01 3.026555e-01 1.338001e+00 4.846978e-01
1.185724e+00 8.341708e-01 6.217231e-01 1.250000e-01 4.065989e-01 2.940228e-01 1.341708e+00 4.840212e-01
1.187216e+00 8.391959e-01 6.237497e-01 1.250000e-01 4.076301e-01 2.853839e-01 1.345405e+00 4.833434e-01
1.188680e+00 8.442210e-01 6.257695e-01 1.250000e-01 4.086576e-01 2.767382e-01 1.349093e+00 4.826642e-01
1.190119e+00 8.492462e-01 6.277826e-01 1.250000e-01 4.096816e-01 2.680848e-01 1.352771e+00 4.819837e-01
1.191531e+00 8.542713e-01 6.297888e-01 1.250000e-01 4.107019e-01 2.594228e-01 1.356441e+00 4.813016e-01
1.192916e+00 8.592964e-01 6.317881e-01 1.250000e-01 4.117186e-01 2.507515e-01 1.360102e+00 4.806180e-01
1.194273e+00 8.643215e-01 6.337804e-01 1.250000e-01 4.127316e-01 2.420700e-01 1.363755e+00 4.799328e-01
1.195603e+00 8.693467e-01 6.357659e-01 1.250000e-01 4.137410e-01 2.333773e-01 1.367401e+00 4.792457e-01
1.196906e+00 8.743718e-01 6.377443e-01 1.250000e-01 4.147467e-01 2.246726e-01 1.371038e+00 4.785568e-01
1.198180e+00 8.793969e-01 6.397156e-01 1.250000e-01 4.157488e-01 2.159549e-01 1.374669e+00 4.778660e-01
1.199426e+00 8.844220e-01 6.416799e-01 1.250000e-01 4.167471e-01 2.072234e-01 1.378292e+00 4.771731e-01
1.200643e+00 8.894472e-01 6.436370e-01 1.250000e-01 4.177417e-01 1.984770e-01 1.381908e+00 4.764781e-01
1.201831e+00 8.944723e-01 6.455869e-01 1.250000e-01 4.187326e-01 1.897148e-01 1.385518e+00 4.757808e-01
1.202990e+00 8.994974e-01 6.475295e-01 1.250000e-01 4.197197e-01 1.809358e-01 1.389122e+00 4.750811e-01
1.204118e+00 9.045225e-01 6.494648e-01 1.250000e-01 4.207030e-01 1.721389e-01 1.392720e+00 4.743790e-01
1.205217e+00 9.095477e-01 6.513927e-01 1.250000e-01 4.216825e-01 1.633231e-01 1.396312e+00 4.736742e-01
1.206285e+00 9.145728e-01 6.533132e-01 1.250000e-01 4.226583e-01 1.544874e-01 1.399899e+00 4.729668e-01
1.207323e+00 9.195979e-01 6.552262e-01 1.250000e-01 4.236301e-01 1.456305e-01 1.403482e+00 4.722565e-01
1.208329e+00 9.246230e-01 6.571316e-01 1.250000e-01 4.245981e-01 1.367514e-01 1.407059e+00 4.715433e-01
1.209303e+00 9.296482e-01 6.590294e-01 1.250000e-01 4.255622e-01 1.278488e-01 1.410632e+00 4.708270e-01
1.210245e+00 9.346733e-01 6.609194e-01 1.250000e-01 4.265224e-01 1.189216e-01 1.414202e+00 4.701075e-01
1.211155e+00 9.396984e-01 6.628017e-01 1.250000e-01 4.274787e-01 1.099686e-01 1.417767e+00 4.693846e-01
1.212031e+00 9.447235e-01 6.646761e-01 1.250000e-01 4.284310e-01 1.009884e-01 1.421329e+00 4.686583e-01
1.212873e+00 9.497487e-01 6.665425e-01 1.250000e-01 4.293793e-01 9.197970e-02 1.424888e+00 4.679283e-01
1.213682e+00 9.547738e-01 6.684009e-01 1.250000e-01 4.303236e-01 8.294116e-02 1.428445e+00 4.671945e-01
1.214455e+00 9.597989e-01 6.702511e-01 1.250000e-01 4.312638e-01 7.387136e-02 1.431999e+00 4.664568e-01
1.215193e+00 9.648240e-01 6.720931e-01 1.250000e-01 4.321999e-01 6.476883e-02 1.435551e+00 4.657150e-01
1.215896e+00 9.698492e-01 6.739268e-01 1.250000e-01 4.331319e-01 5.563206e-02 1.439102e+00 4.649689e-01
1.216561e+00 9.748743e-01 6.757520e-01 1.250000e-01 4.340598e-01 4.645947e-02 1.442651e+00 4.642184e-01
1.217190e+00 9.798994e-01 6.775686e-01 1.250000e-01 4.349835e-01 3.724945e-02 1.446199e+00 4.634632e-01
1.217781e+00 9.849245e-01 6.793766e-01 1.250000e-01 4.359029e-01 2.800030e-02 1.449747e+00 4.627032e-01
1.218333e+00 9.899497e-01 6.811759e-01 1.250000e-01 4.368181e-01 1.871027e-02 1.453295e+00 4.619382e-01
1.218845e+00 9.949748e-01 6.829662e-01 1.250000e-01 4.377289e-01 9.377535e-03 1.456843e+00 4.611680e-01
1.219318e+00 9.999999e-01 6.847475e-01 1.250000e-01 4.386354e-01 1.870661e-07 1.460392e+00 4.603924e-01


==> graphics/R=0.6_cubed.dat <==
D H B R Fs x y T
6.408711e-01 1.000000e-07 2.058594e-01 2.160000e-01 1.676438e-01 2.298789e+00 4.857684e-07 7.699478e-01
6.475729e-01 5.025225e-03 2.099070e-01 2.160000e-01 1.691031e-01 2.273366e+00 2.394024e-02 7.665194e-01
6.541177e-01 1.005035e-02 2.138686e-01 2.160000e-01 1.705425e-01 2.248612e+00 4.699310e-02 7.632528e-01
6.605172e-01 1.507547e-02 2.177512e-01 2.160000e-01 1.719633e-01 2.224481e+00 6.923255e-02 7.601321e-01
6.667815e-01 2.010060e-02 2.215610e-01 2.160000e-01 1.733664e-01 2.200930e+00 9.072264e-02 7.571441e-01
6.729196e-01 2.512572e-02 2.253031e-01 2.160000e-01 1.747528e-01 2.177923e+00 1.115196e-01 7.542770e-01
6.789393e-01 3.015085e-02 2.289824e-01 2.160000e-01 1.761233e-01 2.155426e+00 1.316732e-01 7.515206e-01
6.848478e-01 3.517597e-02 2.326029e-01 2.160000e-01 1.774786e-01 2.133410e+00 1.512276e-01 7.488660e-01
6.906514e-01 4.020110e-02 2.361683e-01 2.160000e-01 1.788194e-01 2.111847e+00 1.702222e-01 7.463054e-01
6.963557e-01 4.522622e-02 2.396820e-01 2.160000e-01 1.801465e-01 2.090714e+00 1.886926e-01 7.438318e-01
7.019658e-01 5.025135e-02 2.431470e-01 2.160000e-01 1.814603e-01 2.069986e+00 2.066707e-01 7.414389e-01
7.074865e-01 5.527647e-02 2.465659e-01 2.160000e-01 1.827614e-01 2.049645e+00 2.241854e-01 7.391212e-01
7.129220e-01 6.030160e-02 2.499411e-01 2.160000e-01 1.840503e-01 2.029670e+00 2.412632e-01 7.368736e-01
7.182761e-01 6.532672e-02 2.532750e-01 2.160000e-01 1.853274e-01 2.010045e+00 2.579280e-01 7.346917e-01
7.235524e-01 7.035184e-02 2.565695e-01 2.160000e-01 1.865933e-01 1.990754e+00 2.742019e-01 7.325712e-01
7.287542e-01 7.537697e-02 2.598266e-01 2.160000e-01 1.878483e-01 1.971782e+00 2.901049e-01 7.305086e-01
7.338845e-01 8.040209e-02 2.630478e-01 2.160000e-01 1.890927e-01 1.953114e+00 3.056558e-01 7.285003e-01
7.389461e-01 8.542722e-02 2.662349e-01 2.160000e-01 1.903270e-01 1.934739e+00 3.208716e-01 7.265434e-01
7.439416e-01 9.045234e-02 2.693892e-01 2.160000e-01 1.915514e-01 1.916643e+00 3.357682e-01 7.246348e-01
7.488733e-01 9.547747e-02 2.725122e-01 2.160000e-01 1.927662e-01 1.898817e+00 3.503604e-01 7.227721e-01
7.537436e-01 1.005026e-01 2.756050e-01 2.160000e-01 1.939718e-01 1.881248e+00 3.646617e-01 7.209528e-01
7.585545e-01 1.055277e-01 2.786688e-01 2.160000e-01 1.951684e-01 1.863928e+00 3.786851e-01 7.191747e-01
7.633080e-01 1.105528e-01 2.817048e-01 2.160000e-01 1.963563e-01 1.846846e+00 3.924422e-01 7.174356e-01
7.680058e-01 1.155780e-01 2.847139e-01 2.160000e-01 1.975357e-01 1.829995e+00 4.059443e-01 7.157338e-01
7.726498e-01 1.206031e-01 2.876971e-01 2.160000e-01 1.987069e-01 1.813366e+00 4.192016e-01 7.140674e-01
7.772415e-01 1.256282e-01 2.906553e-01 2.160000e-01 1.998700e-01 1.796951e+00 4.322241e-01 7.124348e-01
7.817824e-01 1.306533e-01 2.935892e-01 2.160000e-01 2.010253e-01 1.780743e+00 4.450209e-01 7.108344e-01
7.862740e-01 1.356785e-01 2.964998e-01 2.160000e-01 2.021729e-01 1.764735e+00 4.576005e-01 7.092647e-01
7.907176e-01 1.407036e-01 2.993878e-01 2.160000e-01 2.033131e-01 1.748920e+00 4.699711e-01 7.077245e-01
7.951144e-01 1.457287e-01 3.022537e-01 2.160000e-01 2.044461e-01 1.733292e+00 4.821403e-01 7.062125e-01
7.994658e-01 1.507538e-01 3.050984e-01 2.160000e-01 2.055719e-01 1.717844e+00 4.941155e-01 7.047275e-01
8.037728e-01 1.557790e-01 3.079224e-01 2.160000e-01 2.066908e-01 1.702572e+00 5.059034e-01 7.032683e-01
8.080365e-01 1.608041e-01 3.107263e-01 2.160000e-01 2.078029e-01 1.687470e+00 5.175105e-01 7.018340e-01
8.122579e-01 1.658292e-01 3.135106e-01 2.160000e-01 2.089084e-01 1.672532e+00 5.289429e-01 7.004235e-01
8.164381e-01 1.708543e-01 3.162759e-01 2.160000e-01 2.100074e-01 1.657754e+00 5.402065e-01 6.990359e-01
8.205779e-01 1.758795e-01 3.190228e-01 2.160000e-01 2.111000e-01 1.643131e+00 5.513069e-01 6.976703e-01
8.246782e-01 1.809046e-01 3.217516e-01 2.160000e-01 2.121863e-01 1.628658e+00 5.622492e-01 6.963259e-01
8.287399e-01 1.859297e-01 3.244628e-01 2.160000e-01 2.132666e-01 1.614331e+00 5.730386e-01 6.950019e-01
8.327638e-01 1.909548e-01 3.271569e-01 2.160000e-01 2.143409e-01 1.600147e+00 5.836797e-01 6.936976e-01
8.367506e-01 1.959800e-01 3.298343e-01 2.160000e-01 2.154093e-01 1.586100e+00 5.941771e-01 6.924122e-01
8.407010e-01 2.010051e-01 3.324953e-01 2.160000e-01 2.164719e-01 1.572188e+00 6.045351e-01 6.911451e-01
8.446159e-01 2.060302e-01 3.351403e-01 2.160000e-01 2.175289e-01 1.558406e+00 6.147580e-01 6.898957e-01
8.484957e-01 2.110553e-01 3.377698e-01 2.160000e-01 2.185803e-01 1.544752e+00 6.248496e-01 6.886633e-01
8.523413e-01 2.160805e-01 3.403840e-01 2.160000e-01 2.196262e-01 1.531221e+00 6.348138e-01 6.874474e-01
8.561531e-01 2.211056e-01 3.429832e-01 2.160000e-01 2.206668e-01 1.517810e+00 6.446542e-01 6.862473e-01
8.599318e-01 2.261307e-01 3.455679e-01 2.160000e-01 2.217021e-01 1.504517e+00 6.543743e-01 6.850627e-01
8.636779e-01 2.311558e-01 3.481382e-01 2.160000e-01 2.227322e-01 1.491338e+00 6.639773e-01 6.838929e-01
8.673920e-01 2.361810e-01 3.506944e-01 2.160000e-01 2.237571e-01 1.478271e+00 6.734665e-01 6.827375e-01
8.710747e-01 2.412061e-01 3.532369e-01 2.160000e-01 2.247771e-01 1.465312e+00 6.828451e-01 6.815961e-01
8.747262e-01 2.462312e-01 3.557659e-01 2.160000e-01 2.257921e-01 1.452459e+00 6.921158e-01 6.804682e-01
8.783473e-01 2.512563e-01 3.582817e-01 2.160000e-01 2.268022e-01 1.439710e+00 7.012815e-01 6.793534e-01
8.819383e-01 2.562815e-01 3.607845e-01 2.160000e-01 2.278074e-01 1.427061e+00 7.103451e-01 6.782513e-01
8.854997e-01 2.613066e-01 3.632745e-01 2.160000e-01 2.288080e-01 1.414511e+00 7.193090e-01 6.771614e-01
8.890318e-01 2.663317e-01 3.657519e-01 2.160000e-01 2.298039e-01 1.402057e+00 7.281758e-01 6.760836e-01
8.925352e-01 2.713568e-01 3.682171e-01 2.160000e-01 2.307952e-01 1.389697e+00 7.369480e-01 6.750173e-01
8.960102e-01 2.763820e-01 3.706701e-01 2.160000e-01 2.317819e-01 1.377428e+00 7.456278e-01 6.739622e-01
8.994571e-01 2.814071e-01 3.731112e-01 2.160000e-01 2.327642e-01 1.365249e+00 7.542176e-01 6.729181e-01
9.028764e-01 2.864322e-01 3.755407e-01 2.160000e-01 2.337420e-01 1.353157e+00 7.627195e-01 6.718845e-01
9.062684e-01 2.914573e-01 3.779585e-01 2.160000e-01 2.347155e-01 1.341150e+00 7.711357e-01 6.708613e-01
9.096334e-01 2.964825e-01 3.803651e-01 2.160000e-01 2.356846e-01 1.329227e+00 7.794681e-01 6.698481e-01
9.129717e-01 3.015076e-01 3.827605e-01 2.160000e-01 2.366495e-01 1.317385e+00 7.877187e-01 6.688446e-01
9.162838e-01 3.065327e-01 3.851448e-01 2.160000e-01 2.376102e-01 1.305623e+00 7.958895e-01 6.678505e-01
9.195698e-01 3.115578e-01 3.875183e-01 2.160000e-01 2.385668e-01 1.293939e+00 8.039822e-01 6.668657e-01
9.228301e-01 3.165830e-01 3.898812e-01 2.160000e-01 2.395192e-01 1.282331e+00 8.119986e-01 6.658898e-01
9.260650e-01 3.216081e-01 3.922334e-01 2.160000e-01 2.404676e-01 1.270798e+00 8.199405e-01 6.649226e-01
9.292747e-01 3.266332e-01 3.945754e-01 2.160000e-01 2.414120e-01 1.259337e+00 8.278094e-01 6.639639e-01
9.324595e-01 3.316583e-01 3.969070e-01 2.160000e-01 2.423524e-01 1.247948e+00 8.356071e-01 6.630134e-01
9.356197e-01 3.366834e-01 3.992285e-01 2.160000e-01 2.432889e-01 1.236629e+00 8.433351e-01 6.620710e-01
9.387554e-01 3.417086e-01 4.015401e-01 2.160000e-01 2.442215e-01 1.225377e+00 8.509949e-01 6.611364e-01
9.418670e-01 3.467337e-01 4.038418e-01 2.160000e-01 2.451503e-01 1.214193e+00 8.585879e-01 6.602094e-01
9.449546e-01 3.517588e-01 4.061338e-01 2.160000e-01 2.460753e-01 1.203074e+00 8.661156e-01 6.592897e-01
9.480186e-01 3.567839e-01 4.084162e-01 2.160000e-01 2.469965e-01 1.192018e+00 8.735794e-01 6.583774e-01
9.510590e-01 3.618091e-01 4.106890e-01 2.160000e-01 2.479140e-01 1.181026e+00 8.809806e-01 6.574720e-01
9.540762e-01 3.668342e-01 4.129525e-01 2.160000e-01 2.488278e-01 1.170094e+00 8.883205e-01 6.565735e-01
9.570703e-01 3.718593e-01 4.152068e-01 2.160000e-01 2.497380e-01 1.159223e+00 8.956003e-01 6.556817e-01
9.600414e-01 3.768844e-01 4.174518e-01 2.160000e-01 2.506445e-01 1.148410e+00 9.028214e-01 6.547964e-01
9.629899e-01 3.819096e-01 4.196878e-01 2.160000e-01 2.515475e-01 1.137655e+00 9.099849e-01 6.539174e-01
9.659158e-01 3.869347e-01 4.219148e-01 2.160000e-01 2.524469e-01 1.126956e+00 9.170919e-01 6.530446e-01
9.688194e-01 3.919598e-01 4.241330e-01 2.160000e-01 2.533428e-01 1.116312e+00 9.241437e-01 6.521779e-01
9.717008e-01 3.969849e-01 4.263424e-01 2.160000e-01 2.542352e-01 1.105722e+00 9.311412e-01 6.513170e-01
9.745602e-01 4.020101e-01 4.285431e-01 2.160000e-01 2.551242e-01 1.095185e+00 9.380856e-01 6.504619e-01
9.773977e-01 4.070352e-01 4.307352e-01 2.160000e-01 2.560097e-01 1.084700e+00 9.449779e-01 6.496123e-01
9.802135e-01 4.120603e-01 4.329187e-01 2.160000e-01 2.568918e-01 1.074265e+00 9.518191e-01 6.487682e-01
9.830077e-01 4.170854e-01 4.350939e-01 2.160000e-01 2.577705e-01 1.063880e+00 9.586103e-01 6.479294e-01
9.857805e-01 4.221106e-01 4.372606e-01 2.160000e-01 2.586460e-01 1.053543e+00 9.653523e-01 6.470958e-01
9.885320e-01 4.271357e-01 4.394191e-01 2.160000e-01 2.595180e-01 1.043254e+00 9.720462e-01 6.462672e-01
9.912623e-01 4.321608e-01 4.415694e-01 2.160000e-01 2.603868e-01 1.033012e+00 9.786928e-01 6.454436e-01
9.939716e-01 4.371859e-01 4.437116e-01 2.160000e-01 2.612523e-01 1.022815e+00 9.852930e-01 6.446247e-01
9.966600e-01 4.422111e-01 4.458457e-01 2.160000e-01 2.621146e-01 1.012662e+00 9.918478e-01 6.438106e-01
9.993276e-01 4.472362e-01 4.479718e-01 2.160000e-01 2.629736e-01 1.002554e+00 9.983579e-01 6.430010e-01
1.001974e+00 4.522613e-01 4.500900e-01 2.160000e-01 2.638295e-01 9.924879e-01 1.004824e+00 6.421959e-01
1.004601e+00 4.572864e-01 4.522003e-01 2.160000e-01 2.646822e-01 9.824640e-01 1.011248e+00 6.413951e-01
1.007207e+00 4.623116e-01 4.543028e-01 2.160000e-01 2.655317e-01 9.724810e-01 1.017629e+00 6.405986e-01
1.009792e+00 4.673367e-01 4.563976e-01 2.160000e-01 2.663780e-01 9.625381e-01 1.023968e+00 6.398061e-01
1.012357e+00 4.723618e-01 4.584847e-01 2.160000e-01 2.672213e-01 9.526345e-01 1.030267e+00 6.390178e-01
1.014902e+00 4.773869e-01 4.605641e-01 2.160000e-01 2.680615e-01 9.427694e-01 1.036526e+00 6.382333e-01
1.017427e+00 4.824121e-01 4.626360e-01 2.160000e-01 2.688986e-01 9.329418e-01 1.042746e+00 6.374527e-01
1.019932e+00 4.874372e-01 4.647004e-01 2.160000e-01 2.697326e-01 9.231511e-01 1.048928e+00 6.366758e-01
1.022417e+00 4.924623e-01 4.667573e-01 2.160000e-01 2.705636e-01 9.133964e-01 1.055071e+00 6.359025e-01
1.024882e+00 4.974874e-01 4.688068e-01 2.160000e-01 2.713915e-01 9.036769e-01 1.061178e+00 6.351328e-01
1.027328e+00 5.025126e-01 4.708489e-01 2.160000e-01 2.722165e-01 8.939919e-01 1.067248e+00 6.343665e-01
1.029753e+00 5.075377e-01 4.728837e-01 2.160000e-01 2.730385e-01 8.843406e-01 1.073282e+00 6.336036e-01
1.032159e+00 5.125628e-01 4.749112e-01 2.160000e-01 2.738575e-01 8.747222e-01 1.079281e+00 6.328439e-01
1.034546e+00 5.175879e-01 4.769315e-01 2.160000e-01 2.746735e-01 8.651360e-01 1.085246e+00 6.320874e-01
1.036913e+00 5.226131e-01 4.789446e-01 2.160000e-01 2.754866e-01 8.555813e-01 1.091176e+00 6.313341e-01
1.039260e+00 5.276382e-01 4.809505e-01 2.160000e-01 2.762968e-01 8.460574e-01 1.097074e+00 6.305837e-01
1.041588e+00 5.326633e-01 4.829494e-01 2.160000e-01 2.771040e-01 8.365635e-01 1.102938e+00 6.298363e-01
1.043897e+00 5.376884e-01 4.849411e-01 2.160000e-01 2.779084e-01 8.270990e-01 1.108771e+00 6.290918e-01
1.046186e+00 5.427136e-01 4.869258e-01 2.160000e-01 2.787099e-01 8.176632e-01 1.114571e+00 6.283500e-01
1.048456e+00 5.477387e-01 4.889035e-01 2.160000e-01 2.795085e-01 8.082553e-01 1.120341e+00 6.276109e-01
1.050707e+00 5.527638e-01 4.908743e-01 2.160000e-01 2.803042e-01 7.988748e-01 1.126080e+00 6.268744e-01
1.052939e+00 5.577889e-01 4.928381e-01 2.160000e-01 2.810971e-01 7.895210e-01 1.131789e+00 6.261405e-01
1.055151e+00 5.628141e-01 4.947950e-01 2.160000e-01 2.818872e-01 7.801931e-01 1.137469e+00 6.254091e-01
1.057344e+00 5.678392e-01 4.967450e-01 2.160000e-01 2.826744e-01 7.708906e-01 1.143120e+00 6.246800e-01
1.059519e+00 5.728643e-01 4.986882e-01 2.160000e-01 2.834589e-01 7.616128e-01 1.148742e+00 6.239533e-01
1.061674e+00 5.778894e-01 5.006246e-01 2.160000e-01 2.842405e-01 7.523591e-01 1.154337e+00 6.232288e-01
1.063810e+00 5.829146e-01 5.025541e-01 2.160000e-01 2.850193e-01 7.431288e-01 1.159904e+00 6.225066e-01
1.065927e+00 5.879397e-01 5.044770e-01 2.160000e-01 2.857953e-01 7.339214e-01 1.165444e+00 6.217864e-01
1.068025e+00 5.929648e-01 5.063930e-01 2.160000e-01 2.865686e-01 7.247361e-01 1.170958e+00 6.210683e-01
1.070104e+00 5.979899e-01 5.083024e-01 2.160000e-01 2.873391e-01 7.155725e-01 1.176445e+00 6.203521e-01
1.072165e+00 6.030151e-01 5.102051e-01 2.160000e-01 2.881069e-01 7.064298e-01 1.181907e+00 6.196379e-01
1.074206e+00 6.080402e-01 5.121011e-01 2.160000e-01 2.888719e-01 6.973075e-01 1.187344e+00 6.189255e-01
1.076228e+00 6.130653e-01 5.139904e-01 2.160000e-01 2.896342e-01 6.882051e-01 1.192756e+00 6.182149e-01
1.078231e+00 6.180904e-01 5.158731e-01 2.160000e-01 2.903937e-01 6.791218e-01 1.198144e+00 6.175061e-01
1.080215e+00 6.231156e-01 5.177492e-01 2.160000e-01 2.911505e-01 6.700571e-01 1.203508e+00 6.167988e-01
1.082181e+00 6.281407e-01 5.196188e-01 2.160000e-01 2.919046e-01 6.610105e-01 1.208849e+00 6.160932e-01
1.084127e+00 6.331658e-01 5.214817e-01 2.160000e-01 2.926560e-01 6.519813e-01 1.214167e+00 6.153891e-01
1.086054e+00 6.381909e-01 5.233381e-01 2.160000e-01 2.934047e-01 6.429690e-01 1.219462e+00 6.146864e-01
1.087963e+00 6.432161e-01 5.251879e-01 2.160000e-01 2.941507e-01 6.339730e-01 1.224735e+00 6.139851e-01
1.089852e+00 6.482412e-01 5.270311e-01 2.160000e-01 2.948940e-01 6.249927e-01 1.229986e+00 6.132852e-01
1.091722e+00 6.532663e-01 5.288679e-01 2.160000e-01 2.956346e-01 6.160275e-01 1.235216e+00 6.125866e-01
1.093573e+00 6.582914e-01 5.306981e-01 2.160000e-01 2.963726e-01 6.070770e-01 1.240425e+00 6.118892e-01
1.095405e+00 6.633166e-01 5.325219e-01 2.160000e-01 2.971079e-01 5.981404e-01 1.245614e+00 6.111929e-01
1.097219e+00 6.683417e-01 5.343391e-01 2.160000e-01 2.978405e-01 5.892174e-01 1.250782e+00 6.104977e-01
1.099012e+00 6.733668e-01 5.361499e-01 2.160000e-01 2.985704e-01 5.803072e-01 1.255930e+00 6.098036e-01
1.100787e+00 6.783919e-01 5.379541e-01 2.160000e-01 2.992977e-01 5.714094e-01 1.261059e+00 6.091104e-01
1.102543e+00 6.834170e-01 5.397520e-01 2.160000e-01 3.000223e-01 5.625233e-01 1.266169e+00 6.084181e-01
1.104279e+00 6.884422e-01 5.415433e-01 2.160000e-01 3.007442e-01 5.536485e-01 1.271260e+00 6.077267e-01
1.105996e+00 6.934673e-01 5.433282e-01 2.160000e-01 3.014635e-01 5.447844e-01 1.276332e+00 6.070361e-01
1.107694e+00 6.984924e-01 5.451066e-01 2.160000e-01 3.021802e-01 5.359304e-01 1.281387e+00 6.063463e-01
1.109372e+00 7.035175e-01 5.468785e-01 2.160000e-01 3.028942e-01 5.270859e-01 1.286424e+00 6.056571e-01
1.111031e+00 7.085427e-01 5.486440e-01 2.160000e-01 3.036056e-01 5.182504e-01 1.291443e+00 6.049685e-01
1.112671e+00 7.135678e-01 5.504031e-01 2.160000e-01 3.043143e-01 5.094234e-01 1.296446e+00 6.042805e-01
1.114290e+00 7.185929e-01 5.521557e-01 2.160000e-01 3.050204e-01 5.006043e-01 1.301432e+00 6.035930e-01
1.115891e+00 7.236180e-01 5.539018e-01 2.160000e-01 3.057238e-01 4.917925e-01 1.306401e+00 6.029060e-01
1.117471e+00 7.286432e-01 5.556415e-01 2.160000e-01 3.064247e-01 4.829875e-01 1.311355e+00 6.022193e-01
1.119032e+00 7.336683e-01 5.573747e-01 2.160000e-01 3.071228e-01 4.741886e-01 1.316293e+00 6.015329e-01
1.120574e+00 7.386934e-01 5.591014e-01 2.160000e-01 3.078183e-01 4.653955e-01 1.321215e+00 6.008468e-01
1.122095e+00 7.437185e-01 5.608217e-01 2.160000e-01 3.085112e-01 4.566074e-01 1.326123e+00 6.001609e-01
1.123596e+00 7.487437e-01 5.625355e-01 2.160000e-01 3.092015e-01 4.478238e-01 1.331016e+00 5.994752e-01
1.125077e+00 7.537688e-01 5.642428e-01 2.160000e-01 3.098891e-01 4.390442e-01 1.335894e+00 5.987895e-01
1.126539e+00 7.587939e-01 5.659436e-01 2.160000e-01 3.105741e-01 4.302679e-01 1.340759e+00 5.981039e-01
1.127980e+00 7.638190e-01 5.676379e-01 2.160000e-01 3.112564e-01 4.214944e-01 1.345610e+00 5.974182e-01
1.129400e+00 7.688442e-01 5.693256e-01 2.160000e-01 3.119361e-01 4.127232e-01 1.350447e+00 5.967325e-01
1.130801e+00 7.738693e-01 5.710069e-01 2.160000e-01 3.126132e-01 4.039535e-01 1.355271e+00 5.960465e-01
1.132181e+00 7.788944e-01 5.726816e-01 2.160000e-01 3.132876e-01 3.951850e-01 1.360083e+00 5.953604e-01
1.133540e+00 7.839195e-01 5.743497e-01 2.160000e-01 3.139593e-01 3.864169e-01 1.364882e+00 5.946739e-01
1.134878e+00 7.889447e-01 5.760113e-01 2.160000e-01 3.146284e-01 3.776486e-01 1.369669e+00 5.939872e-01
1.136196e+00 7.939698e-01 5.776663e-01 2.160000e-01 3.152949e-01 3.688796e-01 1.374444e+00 5.933000e-01
1.137493e+00 7.989949e-01 5.793147e-01 2.160000e-01 3.159586e-01 3.601092e-01 1.379207e+00 5.926123e-01
1.138768e+00 8.040200e-01 5.809564e-01 2.160000e-01 3.166198e-01 3.513369e-01 1.383959e+00 5.919241e-01
1.140023e+00 8.090452e-01 5.825915e-01 2.160000e-01 3.172782e-01 3.425620e-01 1.388701e+00 5.912353e-01
1.141256e+00 8.140703e-01 5.842200e-01 2.160000e-01 3.179340e-01 3.337839e-01 1.393431e+00 5.905458e-01
1.142468e+00 8.190954e-01 5.858417e-01 2.160000e-01 3.185871e-01 3.250019e-01 1.398151e+00 5.898556e-01
1.143658e+00 8.241205e-01 5.874568e-01 2.160000e-01 3.192375e-01 3.162154e-01 1.402862e+00 5.891646e-01
1.144827e+00 8.291457e-01 5.890651e-01 2.160000e-01 3.198852e-01 3.074239e-01 1.407562e+00 5.884727e-01
1.145973e+00 8.341708e-01 5.906666e-01 2.160000e-01 3.205303e-01 2.986265e-01 1.412253e+00 5.877798e-01
1.147098e+00 8.391959e-01 5.922613e-01 2.160000e-01 3.211726e-01 2.898227e-01 1.416935e+00 5.870860e-01
1.148200e+00 8.442210e-01 5.938493e-01 2.160000e-01 3.218122e-01 2.810117e-01 1.421608e+00 5.863910e-01
1.149280e+00 8.492462e-01 5.954303e-01 2.160000e-01 3.224491e-01 2.721929e-01 1.426273e+00 5.856949e-01
1.150337e+00 8.542713e-01 5.970045e-01 2.160000e-01 3.230833e-01 2.633656e-01 1.430929e+00 5.849976e-01
1.151371e+00 8.592964e-01 5.985718e-01 2.160000e-01 3.237148e-01 2.545291e-01 1.435578e+00 5.842989e-01
1.152383e+00 8.643215e-01 6.001321e-01 2.160000e-01 3.243435e-01 2.456826e-01 1.440219e+00 5.835989e-01
1.153372e+00 8.693467e-01 6.016854e-01 2.160000e-01 3.249695e-01 2.368255e-01 1.444852e+00 5.828974e-01
1.154337e+00 8.743718e-01 6.032317e-01 2.160000e-01 3.255927e-01 2.279570e-01 1.449479e+00 5.821943e-01
1.155278e+00 8.793969e-01 6.047710e-01 2.160000e-01 3.262131e-01 2.190762e-01 1.454099e+00 5.814896e-01
1.156196e+00 8.844220e-01 6.063031e-01 2.160000e-01 3.268308e-01 2.101826e-01 1.458713e+00 5.807832e-01
1.157090e+00 8.894472e-01 6.078281e-01 2.160000e-01 3.274457e-01 2.012752e-01 1.463320e+00 5.800751e-01
1.157960e+00 8.944723e-01 6.093458e-01 2.160000e-01 3.280577e-01 1.923533e-01 1.467922e+00 5.793650e-01
1.158805e+00 8.994974e-01 6.108563e-01 2.160000e-01 3.286670e-01 1.834160e-01 1.472519e+00 5.786530e-01
1.159626e+00 9.045225e-01 6.123596e-01 2.160000e-01 3.292734e-01 1.744626e-01 1.477110e+00 5.779389e-01
1.160421e+00 9.095477e-01 6.138554e-01 2.160000e-01 3.298771e-01 1.654921e-01 1.481697e+00 5.772226e-01
1.161192e+00 9.145728e-01 6.153439e-01 2.160000e-01 3.304778e-01 1.565038e-01 1.486279e+00 5.765041e-01
1.161937e+00 9.195979e-01 6.168249e-01 2.160000e-01 3.310757e-01 1.474966e-01 1.490857e+00 5.757833e-01
1.162656e+00 9.246230e-01 6.182984e-01 2.160000e-01 3.316707e-01 1.384697e-01 1.495432e+00 5.750600e-01
1.163349e+00 9.296482e-01 6.197643e-01 2.160000e-01 3.322628e-01 1.294221e-01 1.500003e+00 5.743342e-01
1.164015e+00 9.346733e-01 6.212226e-01 2.160000e-01 3.328521e-01 1.203530e-01 1.504571e+00 5.736058e-01
1.164655e+00 9.396984e-01 6.226732e-01 2.160000e-01 3.334383e-01 1.112612e-01 1.509136e+00 5.728745e-01
1.165268e+00 9.447235e-01 6.241160e-01 2.160000e-01 3.340217e-01 1.021459e-01 1.513699e+00 5.721404e-01
1.165854e+00 9.497487e-01 6.255509e-01 2.160000e-01 3.346021e-01 9.300587e-02 1.518259e+00 5.714033e-01
1.166412e+00 9.547738e-01 6.269780e-01 2.160000e-01 3.351795e-01 8.384018e-02 1.522819e+00 5.706632e-01
1.166942e+00 9.597989e-01 6.283970e-01 2.160000e-01 3.357539e-01 7.464768e-02 1.527377e+00 5.699198e-01
1.167443e+00 9.648240e-01 6.298080e-01 2.160000e-01 3.363253e-01 6.542726e-02 1.531934e+00 5.691730e-01
1.167915e+00 9.698492e-01 6.312108e-01 2.160000e-01 3.368937e-01 5.617775e-02 1.536490e+00 5.684228e-01
1.168358e+00 9.748743e-01 6.326054e-01 2.160000e-01 3.374590e-01 4.689796e-02 1.541046e+00 5.676690e-01
1.168772e+00 9.798994e-01 6.339916e-01 2.160000e-01 3.380213e-01 3.758665e-02 1.545603e+00 5.669114e-01
1.169155e+00 9.849245e-01 6.353694e-01 2.160000e-01 3.385804e-01 2.824256e-02 1.550160e+00 5.661499e-01
1.169508e+00 9.899497e-01 6.367387e-01 2.160000e-01 3.391364e-01 1.886436e-02 1.554719e+00 5.653844e-01
1.169829e+00 9.949748e-01 6.380994e-01 2.160000e-01 3.396893e-01 9.450705e-03 1.559279e+00 5.646147e-01
1.170119e+00 9.999999e-01 6.394513e-01 2.160000e-01 3.402390e-01 1.884417e-07 1.563841e+00 5.638407e-01


==> graphics/R=0.7_cubed.dat <==
D H B R Fs x y T
7.185147e-01 1.000000e-07 2.606177e-01 3.429999e-01 1.493526e-01 2.183897e+00 3.837039e-07 8.446680e-01
7.233898e-01 5.025225e-03 2.636700e-01 3.429999e-01 1.501593e-01 2.164307e+00 1.905877e-02 8.425109e-01
7.281841e-01 1.005035e-02 2.666784e-01 3.429999e-01 1.509581e-01 2.145043e+00 3.768715e-02 8.404162e-01
7.329014e-01 1.507547e-02 2.696452e-01 3.429999e-01 1.517494e-01 2.126090e+00 5.590856e-02 8.383799e-01
7.375452e-01 2.010060e-02 2.725723e-01 3.429999e-01 1.525334e-01 2.107434e+00 7.374409e-02 8.363986e-01
7.421186e-01 2.512572e-02 2.754617e-01 3.429999e-01 1.533104e-01 2.089060e+00 9.121312e-02 8.344689e-01
7.466246e-01 3.015085e-02 2.783151e-01 3.429999e-01 1.540807e-01 2.070958e+00 1.083335e-01 8.325878e-01
7.510659e-01 3.517597e-02 2.811341e-01 3.429999e-01 1.548444e-01 2.053115e+00 1.251217e-01 8.307527e-01
7.554449e-01 4.020110e-02 2.839201e-01 3.429999e-01 1.556017e-01 2.035521e+00 1.415930e-01 8.289611e-01
7.597642e-01 4.522622e-02 2.866745e-01 3.429999e-01 1.563528e-01 2.018167e+00 1.577616e-01 8.272106e-01
7.640257e-01 5.025135e-02 2.893986e-01 3.429999e-01 1.570979e-01 2.001042e+00 1.736406e-01 8.254992e-01
7.682315e-01 5.527647e-02 2.920936e-01 3.429999e-01 1.578372e-01 1.984138e+00 1.892423e-01 8.238249e-01
7.723836e-01 6.030160e-02 2.947605e-01 3.429999e-01 1.585707e-01 1.967448e+00 2.045783e-01 8.221859e-01
7.764837e-01 6.532672e-02 2.974004e-01 3.429999e-01 1.592988e-01 1.950962e+00 2.196592e-01 8.205805e-01
7.805334e-01 7.035184e-02 3.000142e-01 3.429999e-01 1.600215e-01 1.934674e+00 2.344951e-01 8.190071e-01
7.845343e-01 7.537697e-02 3.026028e-01 3.429999e-01 1.607389e-01 1.918578e+00 2.490954e-01 8.174643e-01
7.884878e-01 8.040209e-02 3.051671e-01 3.429999e-01 1.614512e-01 1.902666e+00 2.634691e-01 8.159507e-01
7.923954e-01 8.542722e-02 3.077078e-01 3.429999e-01 1.621585e-01 1.886933e+00 2.776244e-01 8.144651e-01
7.962584e-01 9.045234e-02 3.102258e-01 3.429999e-01 1.628609e-01 1.871372e+00 2.915694e-01 8.130061e-01
8.000779e-01 9.547747e-02 3.127217e-01 3.429999e-01 1.635585e-01 1.855978e+00 3.053113e-01 8.115729e-01
8.038552e-01 1.005026e-01 3.151961e-01 3.429999e-01 1.642515e-01 1.840747e+00 3.188573e-01 8.101642e-01
8.075913e-01 1.055277e-01 3.176498e-01 3.429999e-01 1.649399e-01 1.825672e+00 3.322140e-01 8.087790e-01
8.112872e-01 1.105528e-01 3.200833e-01 3.429999e-01 1.656238e-01 1.810749e+00 3.453878e-01 8.074166e-01
8.149441e-01 1.155780e-01 3.224971e-01 3.429999e-01 1.663033e-01 1.795974e+00 3.583845e-01 8.060759e-01
8.185627e-01 1.206031e-01 3.248918e-01 3.429999e-01 1.669786e-01 1.781342e+00 3.712100e-01 8.047561e-01
8.221441e-01 1.256282e-01 3.272679e-01 3.429999e-01 1.676496e-01 1.766850e+00 3.838696e-01 8.034565e-01
8.256890e-01 1.306533e-01 3.296259e-01 3.429999e-01 1.683165e-01 1.752492e+00 3.963685e-01 8.021764e-01
8.291982e-01 1.356785e-01 3.319663e-01 3.429999e-01 1.689794e-01 1.738266e+00 4.087116e-01 8.009149e-01
8.326726e-01 1.407036e-01 3.342894e-01 3.429999e-01 1.696383e-01 1.724168e+00 4.209036e-01 7.996715e-01
8.361129e-01 1.457287e-01 3.365957e-01 3.429999e-01 1.702933e-01 1.710194e+00 4.329488e-01 7.984456e-01
8.395197e-01 1.507538e-01 3.388856e-01 3.429999e-01 1.709444e-01 1.696341e+00 4.448517e-01 7.972364e-01
8.428938e-01 1.557790e-01 3.411595e-01 3.429999e-01 1.715918e-01 1.682606e+00 4.566163e-01 7.960435e-01
8.462358e-01 1.608041e-01 3.434177e-01 3.429999e-01 1.722355e-01 1.668985e+00 4.682464e-01 7.948664e-01
8.495463e-01 1.658292e-01 3.456606e-01 3.429999e-01 1.728756e-01 1.655476e+00 4.797458e-01 7.937044e-01
8.528259e-01 1.708543e-01 3.478885e-01 3.429999e-01 1.735120e-01 1.642076e+00 4.911182e-01 7.925571e-01
8.560752e-01 1.758795e-01 3.501017e-01 3.429999e-01 1.741450e-01 1.628782e+00 5.023668e-01 7.914240e-01
8.592946e-01 1.809046e-01 3.523005e-01 3.429999e-01 1.747745e-01 1.615592e+00 5.134951e-01 7.903047e-01
8.624848e-01 1.859297e-01 3.544853e-01 3.429999e-01 1.754005e-01 1.602502e+00 5.245061e-01 7.891987e-01
8.656462e-01 1.909548e-01 3.566563e-01 3.429999e-01 1.760233e-01 1.589511e+00 5.354030e-01 7.881057e-01
8.687794e-01 1.959800e-01 3.588138e-01 3.429999e-01 1.766427e-01 1.576616e+00 5.461885e-01 7.870252e-01
8.718847e-01 2.010051e-01 3.609579e-01 3.429999e-01 1.772588e-01 1.563815e+00 5.568657e-01 7.859568e-01
8.749626e-01 2.060302e-01 3.630891e-01 3.429999e-01 1.778717e-01 1.551106e+00 5.674371e-01 7.849003e-01
8.780135e-01 2.110553e-01 3.652075e-01 3.429999e-01 1.784814e-01 1.538486e+00 5.779053e-01 7.838552e-01
8.810379e-01 2.160805e-01 3.673133e-01 3.429999e-01 1.790881e-01 1.525953e+00 5.882729e-01 7.828212e-01
8.840361e-01 2.211056e-01 3.694067e-01 3.429999e-01 1.796916e-01 1.513506e+00 5.985424e-01 7.817981e-01
8.870086e-01 2.261307e-01 3.714881e-01 3.429999e-01 1.802921e-01 1.501142e+00 6.087159e-01 7.807854e-01
8.899556e-01 2.311558e-01 3.735575e-01 3.429999e-01 1.808895e-01 1.488859e+00 6.187958e-01 7.797829e-01
8.928776e-01 2.361810e-01 3.756153e-01 3.429999e-01 1.814840e-01 1.476657e+00 6.287843e-01 7.787904e-01
8.957749e-01 2.412061e-01 3.776614e-01 3.429999e-01 1.820756e-01 1.464532e+00 6.386834e-01 7.778075e-01
8.986479e-01 2.462312e-01 3.796963e-01 3.429999e-01 1.826643e-01 1.452484e+00 6.484952e-01 7.768339e-01
9.014967e-01 2.512563e-01 3.817199e-01 3.429999e-01 1.832501e-01 1.440510e+00 6.582216e-01 7.758695e-01
9.043218e-01 2.562815e-01 3.837326e-01 3.429999e-01 1.838331e-01 1.428609e+00 6.678647e-01 7.749140e-01
9.071234e-01 2.613066e-01 3.857345e-01 3.429999e-01 1.844133e-01 1.416780e+00 6.774261e-01 7.739671e-01
9.099019e-01 2.663317e-01 3.877256e-01 3.429999e-01 1.849908e-01 1.405020e+00 6.869077e-01 7.730286e-01
9.126575e-01 2.713568e-01 3.897063e-01 3.429999e-01 1.855655e-01 1.393329e+00 6.963112e-01 7.720983e-01
9.153904e-01 2.763820e-01 3.916765e-01 3.429999e-01 1.861375e-01 1.381705e+00 7.056383e-01 7.711760e-01
9.181010e-01 2.814071e-01 3.936366e-01 3.429999e-01 1.867068e-01 1.370146e+00 7.148906e-01 7.702615e-01
9.207894e-01 2.864322e-01 3.955865e-01 3.429999e-01 1.872735e-01 1.358652e+00 7.240696e-01 7.693546e-01
9.234560e-01 2.914573e-01 3.975266e-01 3.429999e-01 1.878376e-01 1.347220e+00 7.331770e-01 7.684550e-01
9.261009e-01 2.964825e-01 3.994568e-01 3.429999e-01 1.883991e-01 1.335850e+00 7.422141e-01 7.675627e-01
9.287244e-01 3.015076e-01 4.013773e-01 3.429999e-01 1.889581e-01 1.324540e+00 7.511825e-01 7.666774e-01
9.313267e-01 3.065327e-01 4.032882e-01 3.429999e-01 1.895145e-01 1.313289e+00 7.600835e-01 7.657989e-01
9.339081e-01 3.115578e-01 4.051897e-01 3.429999e-01 1.900684e-01 1.302096e+00 7.689185e-01 7.649271e-01
9.364686e-01 3.165830e-01 4.070818e-01 3.429999e-01 1.906198e-01 1.290960e+00 7.776888e-01 7.640618e-01
9.390086e-01 3.216081e-01 4.089647e-01 3.429999e-01 1.911687e-01 1.279879e+00 7.863956e-01 7.632029e-01
9.415282e-01 3.266332e-01 4.108385e-01 3.429999e-01 1.917153e-01 1.268852e+00 7.950403e-01 7.623502e-01
9.440275e-01 3.316583e-01 4.127033e-01 3.429999e-01 1.922593e-01 1.257879e+00 8.036241e-01 7.615035e-01
9.465069e-01 3.366834e-01 4.145592e-01 3.429999e-01 1.928010e-01 1.246958e+00 8.121481e-01 7.606627e-01
9.489664e-01 3.417086e-01 4.164063e-01 3.429999e-01 1.933404e-01 1.236088e+00 8.206134e-01 7.598277e-01
9.514062e-01 3.467337e-01 4.182446e-01 3.429999e-01 1.938773e-01 1.225269e+00 8.290213e-01 7.589984e-01
9.538265e-01 3.517588e-01 4.200744e-01 3.429999e-01 1.944120e-01 1.214498e+00 8.373727e-01 7.581745e-01
9.562275e-01 3.567839e-01 4.218956e-01 3.429999e-01 1.949443e-01 1.203776e+00 8.456689e-01 7.573560e-01
9.586092e-01 3.618091e-01 4.237083e-01 3.429999e-01 1.954743e-01 1.193101e+00 8.539107e-01 7.565427e-01
9.609720e-01 3.668342e-01 4.255127e-01 3.429999e-01 1.960020e-01 1.182473e+00 8.620992e-01 7.557346e-01
9.633158e-01 3.718593e-01 4.273089e-01 3.429999e-01 1.965275e-01 1.171889e+00 8.702355e-01 7.549314e-01
9.656408e-01 3.768844e-01 4.290968e-01 3.429999e-01 1.970508e-01 1.161350e+00 8.783203e-01 7.541332e-01
9.679472e-01 3.819096e-01 4.308766e-01 3.429999e-01 1.975718e-01 1.150855e+00 8.863548e-01 7.533397e-01
9.702351e-01 3.869347e-01 4.326484e-01 3.429999e-01 1.980906e-01 1.140403e+00 8.943399e-01 7.525508e-01
9.725046e-01 3.919598e-01 4.344122e-01 3.429999e-01 1.986072e-01 1.129992e+00 9.022763e-01 7.517665e-01
9.747559e-01 3.969849e-01 4.361681e-01 3.429999e-01 1.991216e-01 1.119623e+00 9.101650e-01 7.509866e-01
9.769890e-01 4.020101e-01 4.379162e-01 3.429999e-01 1.996339e-01 1.109293e+00 9.180069e-01 7.502111e-01
9.792041e-01 4.070352e-01 4.396565e-01 3.429999e-01 2.001441e-01 1.099004e+00 9.258028e-01 7.494399e-01
9.814014e-01 4.120603e-01 4.413891e-01 3.429999e-01 2.006521e-01 1.088753e+00 9.335534e-01 7.486727e-01
9.835808e-01 4.170854e-01 4.431141e-01 3.429999e-01 2.011579e-01 1.078539e+00 9.412597e-01 7.479096e-01
9.857425e-01 4.221106e-01 4.448315e-01 3.429999e-01 2.016617e-01 1.068363e+00 9.489223e-01 7.471505e-01
9.878866e-01 4.271357e-01 4.465415e-01 3.429999e-01 2.021634e-01 1.058224e+00 9.565421e-01 7.463952e-01
9.900133e-01 4.321608e-01 4.482439e-01 3.429999e-01 2.026630e-01 1.048120e+00 9.641198e-01 7.456437e-01
9.921225e-01 4.371859e-01 4.499390e-01 3.429999e-01 2.031606e-01 1.038051e+00 9.716561e-01 7.448959e-01
9.942144e-01 4.422111e-01 4.516267e-01 3.429999e-01 2.036561e-01 1.028016e+00 9.791517e-01 7.441517e-01
9.962891e-01 4.472362e-01 4.533072e-01 3.429999e-01 2.041495e-01 1.018015e+00 9.866074e-01 7.434109e-01
9.983467e-01 4.522613e-01 4.549804e-01 3.429999e-01 2.046410e-01 1.008047e+00 9.940238e-01 7.426737e-01
1.000387e+00 4.572864e-01 4.566464e-01 3.429999e-01 2.051304e-01 9.981109e-01 1.001402e+00 7.419397e-01
1.002411e+00 4.623116e-01 4.583053e-01 3.429999e-01 2.056178e-01 9.882064e-01 1.008742e+00 7.412091e-01
1.004417e+00 4.673367e-01 4.599571e-01 3.429999e-01 2.061033e-01 9.783329e-01 1.016044e+00 7.404816e-01
1.006407e+00 4.723618e-01 4.616019e-01 3.429999e-01 2.065867e-01 9.684896e-01 1.023310e+00 7.397573e-01
1.008380e+00 4.773869e-01 4.632396e-01 3.429999e-01 2.070682e-01 9.586760e-01 1.030540e+00 7.390360e-01
1.010336e+00 4.824121e-01 4.648704e-01 3.429999e-01 2.075477e-01 9.488913e-01 1.037734e+00 7.383177e-01
1.012276e+00 4.874372e-01 4.664943e-01 3.429999e-01 2.080252e-01 9.391351e-01 1.044894e+00 7.376023e-01
1.014199e+00 4.924623e-01 4.681114e-01 3.429999e-01 2.085008e-01 9.294066e-01 1.052020e+00 7.368897e-01
1.016106e+00 4.974874e-01 4.697216e-01 3.429999e-01 2.089745e-01 9.197053e-01 1.059111e+00 7.361798e-01
1.017996e+00 5.025126e-01 4.713250e-01 3.429999e-01 2.094463e-01 9.100306e-01 1.066170e+00 7.354727e-01
1.019870e+00 5.075377e-01 4.729216e-01 3.429999e-01 2.099161e-01 9.003820e-01 1.073196e+00 7.347682e-01
1.021727e+00 5.125628e-01 4.745116e-01 3.429999e-01 2.103841e-01 8.907588e-01 1.080190e+00 7.340663e-01
1.023568e+00 5.175879e-01 4.760948e-01 3.429999e-01 2.108501e-01 8.811604e-01 1.087153e+00 7.333668e-01
1.025393e+00 5.226131e-01 4.776714e-01 3.429999e-01 2.113143e-01 8.715864e-01 1.094085e+00 7.326698e-01
1.027202e+00 5.276382e-01 4.792414e-01 3.429999e-01 2.117765e-01 8.620361e-01 1.100986e+00 7.319752e-01
1.028995e+00 5.326633e-01 4.808048e-01 3.429999e-01 2.122369e-01 8.525090e-01 1.107858e+00 7.312828e-01
1.030771e+00 5.376884e-01 4.823617e-01 3.429999e-01 2.126955e-01 8.430046e-01 1.114700e+00 7.305927e-01
1.032531e+00 5.427136e-01 4.839120e-01 3.429999e-01 2.131522e-01 8.335223e-01 1.121513e+00 7.299049e-01
1.034276e+00 5.477387e-01 4.854558e-01 3.429999e-01 2.136070e-01 8.240616e-01 1.128298e+00 7.292191e-01
1.036004e+00 5.527638e-01 4.869932e-01 3.429999e-01 2.140599e-01 8.146220e-01 1.135054e+00 7.285354e-01
1.037716e+00 5.577889e-01 4.885241e-01 3.429999e-01 2.145111e-01 8.052029e-01 1.141784e+00 7.278537e-01
1.039413e+00 5.628141e-01 4.900486e-01 3.429999e-01 2.149604e-01 7.958038e-01 1.148486e+00 7.271740e-01
1.041093e+00 5.678392e-01 4.915667e-01 3.429999e-01 2.154079e-01 7.864243e-01 1.155162e+00 7.264962e-01
1.042758e+00 5.728643e-01 4.930785e-01 3.429999e-01 2.158535e-01 7.770638e-01 1.161812e+00 7.258202e-01
1.044406e+00 5.778894e-01 4.945839e-01 3.429999e-01 2.162974e-01 7.677218e-01 1.168436e+00 7.251461e-01
1.046039e+00 5.829146e-01 4.960829e-01 3.429999e-01 2.167394e-01 7.583978e-01 1.175034e+00 7.244736e-01
1.047656e+00 5.879397e-01 4.975757e-01 3.429999e-01 2.171796e-01 7.490913e-01 1.181608e+00 7.238029e-01
1.049257e+00 5.929648e-01 4.990622e-01 3.429999e-01 2.176181e-01 7.398018e-01 1.188158e+00 7.231338e-01
1.050842e+00 5.979899e-01 5.005424e-01 3.429999e-01 2.180547e-01 7.305289e-01 1.194684e+00 7.224662e-01
1.052412e+00 6.030151e-01 5.020164e-01 3.429999e-01 2.184896e-01 7.212720e-01 1.201186e+00 7.218002e-01
1.053966e+00 6.080402e-01 5.034842e-01 3.429999e-01 2.189227e-01 7.120308e-01 1.207665e+00 7.211357e-01
1.055504e+00 6.130653e-01 5.049457e-01 3.429999e-01 2.193539e-01 7.028046e-01 1.214121e+00 7.204726e-01
1.057026e+00 6.180904e-01 5.064011e-01 3.429999e-01 2.197835e-01 6.935930e-01 1.220555e+00 7.198109e-01
1.058532e+00 6.231156e-01 5.078503e-01 3.429999e-01 2.202112e-01 6.843956e-01 1.226967e+00 7.191505e-01
1.060023e+00 6.281407e-01 5.092933e-01 3.429999e-01 2.206372e-01 6.752118e-01 1.233357e+00 7.184914e-01
1.061498e+00 6.331658e-01 5.107301e-01 3.429999e-01 2.210614e-01 6.660413e-01 1.239727e+00 7.178335e-01
1.062957e+00 6.381909e-01 5.121609e-01 3.429999e-01 2.214839e-01 6.568835e-01 1.246075e+00 7.171768e-01
1.064401e+00 6.432161e-01 5.135854e-01 3.429999e-01 2.219046e-01 6.477380e-01 1.252403e+00 7.165213e-01
1.065828e+00 6.482412e-01 5.150039e-01 3.429999e-01 2.223235e-01 6.386043e-01 1.258711e+00 7.158668e-01
1.067240e+00 6.532663e-01 5.164163e-01 3.429999e-01 2.227407e-01 6.294820e-01 1.264999e+00 7.152133e-01
1.068636e+00 6.582914e-01 5.178226e-01 3.429999e-01 2.231562e-01 6.203706e-01 1.271268e+00 7.145609e-01
1.070016e+00 6.633166e-01 5.192228e-01 3.429999e-01 2.235699e-01 6.112696e-01 1.277518e+00 7.139094e-01
1.071381e+00 6.683417e-01 5.206169e-01 3.429999e-01 2.239819e-01 6.021786e-01 1.283750e+00 7.132588e-01
1.072729e+00 6.733668e-01 5.220049e-01 3.429999e-01 2.243921e-01 5.930972e-01 1.289963e+00 7.126090e-01
1.074062e+00 6.783919e-01 5.233869e-01 3.429999e-01 2.248006e-01 5.840248e-01 1.296158e+00 7.119601e-01
1.075379e+00 6.834170e-01 5.247628e-01 3.429999e-01 2.252073e-01 5.749610e-01 1.302335e+00 7.113119e-01
1.076680e+00 6.884422e-01 5.261326e-01 3.429999e-01 2.256124e-01 5.659054e-01 1.308496e+00 7.106644e-01
1.077965e+00 6.934673e-01 5.274964e-01 3.429999e-01 2.260157e-01 5.568575e-01 1.314639e+00 7.100175e-01
1.079234e+00 6.984924e-01 5.288541e-01 3.429999e-01 2.264172e-01 5.478169e-01 1.320766e+00 7.093713e-01
1.080487e+00 7.035175e-01 5.302058e-01 3.429999e-01 2.268171e-01 5.387831e-01 1.326876e+00 7.087257e-01
1.081725e+00 7.085427e-01 5.315515e-01 3.429999e-01 2.272152e-01 5.297556e-01 1.332971e+00 7.080806e-01
1.082946e+00 7.135678e-01 5.328911e-01 3.429999e-01 2.276116e-01 5.207341e-01 1.339050e+00 7.074360e-01
1.084151e+00 7.185929e-01 5.342247e-01 3.429999e-01 2.280062e-01 5.117180e-01 1.345114e+00 7.067918e-01
1.085340e+00 7.236180e-01 5.355522e-01 3.429999e-01 2.283991e-01 5.027068e-01 1.351163e+00 7.061480e-01
1.086513e+00 7.286432e-01 5.368736e-01 3.429999e-01 2.287904e-01 4.937002e-01 1.357197e+00 7.055045e-01
1.087669e+00 7.336683e-01 5.381890e-01 3.429999e-01 2.291798e-01 4.846977e-01 1.363217e+00 7.048614e-01
1.088809e+00 7.386934e-01 5.394984e-01 3.429999e-01 2.295676e-01 4.756987e-01 1.369223e+00 7.042185e-01
1.089934e+00 7.437185e-01 5.408017e-01 3.429999e-01 2.299537e-01 4.667030e-01 1.375215e+00 7.035758e-01
1.091041e+00 7.487437e-01 5.420989e-01 3.429999e-01 2.303380e-01 4.577099e-01 1.381194e+00 7.029332e-01
1.092133e+00 7.537688e-01 5.433901e-01 3.429999e-01 2.307206e-01 4.487190e-01 1.387160e+00 7.022908e-01
1.093208e+00 7.587939e-01 5.446752e-01 3.429999e-01 2.311014e-01 4.397299e-01 1.393113e+00 7.016484e-01
1.094266e+00 7.638190e-01 5.459542e-01 3.429999e-01 2.314806e-01 4.307421e-01 1.399053e+00 7.010061e-01
1.095308e+00 7.688442e-01 5.472272e-01 3.429999e-01 2.318580e-01 4.217551e-01 1.404982e+00 7.003637e-01
1.096333e+00 7.738693e-01 5.484940e-01 3.429999e-01 2.322337e-01 4.127684e-01 1.410898e+00 6.997213e-01
1.097342e+00 7.788944e-01 5.497547e-01 3.429999e-01 2.326077e-01 4.037817e-01 1.416804e+00 6.990787e-01
1.098334e+00 7.839195e-01 5.510093e-01 3.429999e-01 2.329799e-01 3.947942e-01 1.422697e+00 6.984360e-01
1.099309e+00 7.889447e-01 5.522578e-01 3.429999e-01 2.333504e-01 3.858057e-01 1.428580e+00 6.977930e-01
1.100267e+00 7.939698e-01 5.535001e-01 3.429999e-01 2.337192e-01 3.768156e-01 1.434453e+00 6.971498e-01
1.101208e+00 7.989949e-01 5.547363e-01 3.429999e-01 2.340862e-01 3.678235e-01 1.440315e+00 6.965063e-01
1.102132e+00 8.040200e-01 5.559663e-01 3.429999e-01 2.344515e-01 3.588287e-01 1.446167e+00 6.958624e-01
1.103039e+00 8.090452e-01 5.571901e-01 3.429999e-01 2.348151e-01 3.498309e-01 1.452009e+00 6.952181e-01
1.103929e+00 8.140703e-01 5.584077e-01 3.429999e-01 2.351769e-01 3.408295e-01 1.457842e+00 6.945733e-01
1.104801e+00 8.190954e-01 5.596191e-01 3.429999e-01 2.355370e-01 3.318240e-01 1.463666e+00 6.939280e-01
1.105656e+00 8.241205e-01 5.608242e-01 3.429999e-01 2.358954e-01 3.228140e-01 1.469481e+00 6.932822e-01
1.106494e+00 8.291457e-01 5.620231e-01 3.429999e-01 2.362520e-01 3.137988e-01 1.475287e+00 6.926357e-01
1.107314e+00 8.341708e-01 5.632157e-01 3.429999e-01 2.366068e-01 3.047779e-01 1.481086e+00 6.919886e-01
1.108117e+00 8.391959e-01 5.644020e-01 3.429999e-01 2.369599e-01 2.957509e-01 1.486876e+00 6.913408e-01
1.108901e+00 8.442210e-01 5.655820e-01 3.429999e-01 2.373112e-01 2.867172e-01 1.492659e+00 6.906921e-01
1.109668e+00 8.492462e-01 5.667557e-01 3.429999e-01 2.376608e-01 2.776762e-01 1.498434e+00 6.900427e-01
1.110417e+00 8.542713e-01 5.679230e-01 3.429999e-01 2.380086e-01 2.686274e-01 1.504203e+00 6.893924e-01
1.111148e+00 8.592964e-01 5.690839e-01 3.429999e-01 2.383546e-01 2.595702e-01 1.509964e+00 6.887411e-01
1.111860e+00 8.643215e-01 5.702384e-01 3.429999e-01 2.386989e-01 2.505042e-01 1.515720e+00 6.880889e-01
1.112554e+00 8.693467e-01 5.713864e-01 3.429999e-01 2.390413e-01 2.414286e-01 1.521469e+00 6.874356e-01
1.113230e+00 8.743718e-01 5.725279e-01 3.429999e-01 2.393820e-01 2.323429e-01 1.527212e+00 6.867812e-01
1.113887e+00 8.793969e-01 5.736630e-01 3.429999e-01 2.397209e-01 2.232466e-01 1.532950e+00 6.861256e-01
1.114525e+00 8.844220e-01 5.747915e-01 3.429999e-01 2.400580e-01 2.141389e-01 1.538683e+00 6.854688e-01
1.115144e+00 8.894472e-01 5.759134e-01 3.429999e-01 2.403933e-01 2.050194e-01 1.544411e+00 6.848108e-01
1.115745e+00 8.944723e-01 5.770288e-01 3.429999e-01 2.407268e-01 1.958874e-01 1.550135e+00 6.841513e-01
1.116326e+00 8.994974e-01 5.781374e-01 3.429999e-01 2.410585e-01 1.867423e-01 1.555854e+00 6.834905e-01
1.116888e+00 9.045225e-01 5.792395e-01 3.429999e-01 2.413884e-01 1.775834e-01 1.561569e+00 6.828282e-01
1.117430e+00 9.095477e-01 5.803348e-01 3.429999e-01 2.417164e-01 1.684101e-01 1.567281e+00 6.821644e-01
1.117953e+00 9.145728e-01 5.814233e-01 3.429999e-01 2.420427e-01 1.592217e-01 1.572990e+00 6.814989e-01
1.118456e+00 9.195979e-01 5.825051e-01 3.429999e-01 2.423670e-01 1.500176e-01 1.578695e+00 6.808318e-01
1.118939e+00 9.246230e-01 5.835800e-01 3.429999e-01 2.426896e-01 1.407970e-01 1.584398e+00 6.801630e-01
1.119402e+00 9.296482e-01 5.846480e-01 3.429999e-01 2.430103e-01 1.315592e-01 1.590099e+00 6.794923e-01
1.119845e+00 9.346733e-01 5.857091e-01 3.429999e-01 2.433291e-01 1.223036e-01 1.595798e+00 6.788198e-01
1.120267e+00 9.396984e-01 5.867633e-01 3.429999e-01 2.436460e-01 1.130295e-01 1.601495e+00 6.781453e-01
1.120668e+00 9.447235e-01 5.878104e-01 3.429999e-01 2.439611e-01 1.037359e-01 1.607191e+00 6.774688e-01
1.121048e+00 9.497487e-01 5.888504e-01 3.429999e-01 2.442743e-01 9.442231e-02 1.612886e+00 6.767902e-01
1.121407e+00 9.547738e-01 5.898833e-01 3.429999e-01 2.445856e-01 8.508781e-02 1.618581e+00 6.761094e-01
1.121745e+00 9.597989e-01 5.909091e-01 3.429999e-01 2.448950e-01 7.573165e-02 1.624275e+00 6.754263e-01
1.122061e+00 9.648240e-01 5.919275e-01 3.429999e-01 2.452025e-01 6.635299e-02 1.629970e+00 6.747409e-01
1.122356e+00 9.698492e-01 5.929387e-01 3.429999e-01 2.455081e-01 5.695102e-02 1.635665e+00 6.740530e-01
1.122628e+00 9.748743e-01 5.939426e-01 3.429999e-01 2.458117e-01 4.752488e-02 1.641361e+00 6.733627e-01
1.122878e+00 9.798994e-01 5.949390e-01 3.429999e-01 2.461134e-01 3.807369e-02 1.647059e+00 6.726697e-01
1.123106e+00 9.849245e-01 5.959279e-01 3.429999e-01 2.464131e-01 2.859656e-02 1.652758e+00 6.719741e-01
1.123310e+00 9.899497e-01 5.969092e-01 3.429999e-01 2.467109e-01 1.909256e-02 1.658459e+00 6.712756e-01
1.123492e+00 9.949748e-01 5.978830e-01 3.429999e-01 2.470067e-01 9.560765e-03 1.664163e+00 6.705743e-01
1.123650e+00 9.999999e-01 5.988490e-01 3.429999e-01 2.473005e-01 1.905483e-07 1.669870e+00 6.698700e-01


==> graphics/R=0.8_cubed.dat <==
D H B R Fs x y T
8.019866e-01 1.000000e-07 3.263725e-01 5.119999e-01 1.157738e-01 2.102545e+00 3.063984e-07 9.069925e-01
8.051451e-01 5.025225e-03 3.284163e-01 5.119999e-01 1.161256e-01 2.087087e+00 1.530139e-02 9.058137e-01
8.082676e-01 1.005035e-02 3.304408e-01 5.119999e-01 1.164749e-01 2.071775e+00 3.041498e-02 9.046534e-01
8.113549e-01 1.507547e-02 3.324466e-01 5.119999e-01 1.168219e-01 2.056604e+00 4.534706e-02 9.035110e-01
8.144079e-01 2.010060e-02 3.344341e-01 5.119999e-01 1.171666e-01 2.041569e+00 6.010331e-02 9.023858e-01
8.174276e-01 2.512572e-02 3.364040e-01 5.119999e-01 1.175091e-01 2.026666e+00 7.468914e-02 9.012772e-01
8.204146e-01 3.015085e-02 3.383566e-01 5.119999e-01 1.178493e-01 2.011893e+00 8.910968e-02 9.001845e-01
8.233698e-01 3.517597e-02 3.402924e-01 5.119999e-01 1.181873e-01 1.997245e+00 1.033699e-01 8.991072e-01
8.262939e-01 4.020110e-02 3.422118e-01 5.119999e-01 1.185232e-01 1.982719e+00 1.174743e-01 8.980448e-01
8.291877e-01 4.522622e-02 3.441152e-01 5.119999e-01 1.188569e-01 1.968312e+00 1.314276e-01 8.969968e-01
8.320516e-01 5.025135e-02 3.460030e-01 5.119999e-01 1.191887e-01 1.954020e+00 1.452338e-01 8.959626e-01
8.348865e-01 5.527647e-02 3.478756e-01 5.119999e-01 1.195183e-01 1.939841e+00 1.588972e-01 8.949419e-01
8.376929e-01 6.030160e-02 3.497334e-01 5.119999e-01 1.198460e-01 1.925771e+00 1.724216e-01 8.939342e-01
8.404714e-01 6.532672e-02 3.515765e-01 5.119999e-01 1.201717e-01 1.911808e+00 1.858108e-01 8.929391e-01
8.432226e-01 7.035184e-02 3.534055e-01 5.119999e-01 1.204954e-01 1.897950e+00 1.990683e-01 8.919561e-01
8.459470e-01 7.537697e-02 3.552206e-01 5.119999e-01 1.208173e-01 1.884193e+00 2.121976e-01 8.909850e-01
8.486450e-01 8.040209e-02 3.570220e-01 5.119999e-01 1.211373e-01 1.870535e+00 2.252021e-01 8.900253e-01
8.513173e-01 8.542722e-02 3.588102e-01 5.119999e-01 1.214554e-01 1.856974e+00 2.380847e-01 8.890767e-01
8.539643e-01 9.045234e-02 3.605852e-01 5.119999e-01 1.217717e-01 1.843507e+00 2.508487e-01 8.881389e-01
8.565863e-01 9.547747e-02 3.623475e-01 5.119999e-01 1.220862e-01 1.830132e+00 2.634970e-01 8.872115e-01
8.591840e-01 1.005026e-01 3.640972e-01 5.119999e-01 1.223989e-01 1.816848e+00 2.760323e-01 8.862943e-01
8.617576e-01 1.055277e-01 3.658346e-01 5.119999e-01 1.227098e-01 1.803652e+00 2.884574e-01 8.853869e-01
8.643077e-01 1.105528e-01 3.675600e-01 5.119999e-01 1.230191e-01 1.790541e+00 3.007750e-01 8.844891e-01
8.668345e-01 1.155780e-01 3.692735e-01 5.119999e-01 1.233266e-01 1.777515e+00 3.129875e-01 8.836007e-01
8.693385e-01 1.206031e-01 3.709753e-01 5.119999e-01 1.236325e-01 1.764571e+00 3.250973e-01 8.827213e-01
8.718200e-01 1.256282e-01 3.726658e-01 5.119999e-01 1.239367e-01 1.751707e+00 3.371070e-01 8.818507e-01
8.742793e-01 1.306533e-01 3.743450e-01 5.119999e-01 1.242392e-01 1.738922e+00 3.490186e-01 8.809886e-01
8.767169e-01 1.356785e-01 3.760131e-01 5.119999e-01 1.245402e-01 1.726213e+00 3.608344e-01 8.801349e-01
8.791331e-01 1.407036e-01 3.776704e-01 5.119999e-01 1.248395e-01 1.713580e+00 3.725565e-01 8.792893e-01
8.815280e-01 1.457287e-01 3.793171e-01 5.119999e-01 1.251373e-01 1.701021e+00 3.841870e-01 8.784517e-01
8.839022e-01 1.507538e-01 3.809533e-01 5.119999e-01 1.254335e-01 1.688534e+00 3.957279e-01 8.776217e-01
8.862557e-01 1.557790e-01 3.825791e-01 5.119999e-01 1.257281e-01 1.676117e+00 4.071811e-01 8.767992e-01
8.885890e-01 1.608041e-01 3.841947e-01 5.119999e-01 1.260213e-01 1.663770e+00 4.185484e-01 8.759841e-01
8.909023e-01 1.658292e-01 3.858004e-01 5.119999e-01 1.263129e-01 1.651490e+00 4.298316e-01 8.751760e-01
8.931959e-01 1.708543e-01 3.873962e-01 5.119999e-01 1.266031e-01 1.639277e+00 4.410326e-01 8.743750e-01
8.954700e-01 1.758795e-01 3.889822e-01 5.119999e-01 1.268917e-01 1.627128e+00 4.521529e-01 8.735807e-01
8.977249e-01 1.809046e-01 3.905587e-01 5.119999e-01 1.271789e-01 1.615044e+00 4.631943e-01 8.727930e-01
8.999608e-01 1.859297e-01 3.921258e-01 5.119999e-01 1.274647e-01 1.603021e+00 4.741583e-01 8.720118e-01
9.021779e-01 1.909548e-01 3.936836e-01 5.119999e-01 1.277490e-01 1.591060e+00 4.850465e-01 8.712368e-01
9.043765e-01 1.959800e-01 3.952322e-01 5.119999e-01 1.280319e-01 1.579159e+00 4.958604e-01 8.704681e-01
9.065568e-01 2.010051e-01 3.967717e-01 5.119999e-01 1.283135e-01 1.567317e+00 5.066014e-01 8.697053e-01
9.087190e-01 2.060302e-01 3.983023e-01 5.119999e-01 1.285936e-01 1.555532e+00 5.172709e-01 8.689484e-01
9.108633e-01 2.110553e-01 3.998241e-01 5.119999e-01 1.288724e-01 1.543805e+00 5.278705e-01 8.681972e-01
9.129900e-01 2.160805e-01 4.013372e-01 5.119999e-01 1.291498e-01 1.532132e+00 5.384013e-01 8.674516e-01
9.150991e-01 2.211056e-01 4.028417e-01 5.119999e-01 1.294258e-01 1.520514e+00 5.488647e-01 8.667115e-01
9.171909e-01 2.261307e-01 4.043378e-01 5.119999e-01 1.297006e-01 1.508949e+00 5.592619e-01 8.659767e-01
9.192656e-01 2.311558e-01 4.058254e-01 5.119999e-01 1.299740e-01 1.497437e+00 5.695943e-01 8.652471e-01
9.213233e-01 2.361810e-01 4.073048e-01 5.119999e-01 1.302461e-01 1.485976e+00 5.798629e-01 8.645226e-01
9.233642e-01 2.412061e-01 4.087760e-01 5.119999e-01 1.305169e-01 1.474565e+00 5.900691e-01 8.638031e-01
9.253886e-01 2.462312e-01 4.102391e-01 5.119999e-01 1.307864e-01 1.463204e+00 6.002138e-01 8.630885e-01
9.273965e-01 2.512563e-01 4.116943e-01 5.119999e-01 1.310546e-01 1.451892e+00 6.102983e-01 8.623787e-01
9.293881e-01 2.562815e-01 4.131415e-01 5.119999e-01 1.313216e-01 1.440627e+00 6.203237e-01 8.616735e-01
9.313635e-01 2.613066e-01 4.145809e-01 5.119999e-01 1.315873e-01 1.429409e+00 6.302909e-01 8.609729e-01
9.333229e-01 2.663317e-01 4.160126e-01 5.119999e-01 1.318517e-01 1.418236e+00 6.402010e-01 8.602767e-01
9.352665e-01 2.713568e-01 4.174367e-01 5.119999e-01 1.321150e-01 1.407109e+00 6.500550e-01 8.595849e-01
9.371944e-01 2.763820e-01 4.188532e-01 5.119999e-01 1.323770e-01 1.396026e+00 6.598540e-01 8.588974e-01
9.391068e-01 2.814071e-01 4.202622e-01 5.119999e-01 1.326378e-01 1.384987e+00 6.695989e-01 8.582140e-01
9.410036e-01 2.864322e-01 4.216638e-01 5.119999e-01 1.328973e-01 1.373990e+00 6.792905e-01 8.575348e-01
9.428852e-01 2.914573e-01 4.230580e-01 5.119999e-01 1.331557e-01 1.363035e+00 6.889299e-01 8.568595e-01
9.447516e-01 2.964825e-01 4.244450e-01 5.119999e-01 1.334129e-01 1.352121e+00 6.985179e-01 8.561882e-01
9.466029e-01 3.015076e-01 4.258248e-01 5.119999e-01 1.336690e-01 1.341248e+00 7.080554e-01 8.555207e-01
9.484392e-01 3.065327e-01 4.271975e-01 5.119999e-01 1.339238e-01 1.330414e+00 7.175433e-01 8.548569e-01
9.502608e-01 3.115578e-01 4.285631e-01 5.119999e-01 1.341775e-01 1.319619e+00 7.269823e-01 8.541969e-01
9.520676e-01 3.165830e-01 4.299218e-01 5.119999e-01 1.344300e-01 1.308862e+00 7.363734e-01 8.535404e-01
9.538598e-01 3.216081e-01 4.312735e-01 5.119999e-01 1.346814e-01 1.298143e+00 7.457173e-01 8.528874e-01
9.556374e-01 3.266332e-01 4.326183e-01 5.119999e-01 1.349316e-01 1.287461e+00 7.550148e-01 8.522379e-01
9.574007e-01 3.316583e-01 4.339563e-01 5.119999e-01 1.351808e-01 1.276815e+00 7.642666e-01 8.515918e-01
9.591497e-01 3.366834e-01 4.352876e-01 5.119999e-01 1.354287e-01 1.266204e+00 7.734736e-01 8.509490e-01
9.608845e-01 3.417086e-01 4.366121e-01 5.119999e-01 1.356756e-01 1.255629e+00 7.826364e-01 8.503094e-01
9.626051e-01 3.467337e-01 4.379301e-01 5.119999e-01 1.359214e-01 1.245087e+00 7.917559e-01 8.496730e-01
9.643118e-01 3.517588e-01 4.392414e-01 5.119999e-01 1.361660e-01 1.234580e+00 8.008325e-01 8.490398e-01
9.660045e-01 3.567839e-01 4.405462e-01 5.119999e-01 1.364096e-01 1.224105e+00 8.098672e-01 8.484095e-01
9.676833e-01 3.618091e-01 4.418446e-01 5.119999e-01 1.366521e-01 1.213663e+00 8.188605e-01 8.477822e-01
9.693484e-01 3.668342e-01 4.431365e-01 5.119999e-01 1.368935e-01 1.203252e+00 8.278132e-01 8.471579e-01
9.709999e-01 3.718593e-01 4.444220e-01 5.119999e-01 1.371338e-01 1.192873e+00 8.367258e-01 8.465364e-01
9.726377e-01 3.768844e-01 4.457012e-01 5.119999e-01 1.373730e-01 1.182525e+00 8.455990e-01 8.459177e-01
9.742620e-01 3.819096e-01 4.469741e-01 5.119999e-01 1.376112e-01 1.172207e+00 8.544334e-01 8.453018e-01
9.758729e-01 3.869347e-01 4.482407e-01 5.119999e-01 1.378483e-01 1.161918e+00 8.632297e-01 8.446886e-01
9.774704e-01 3.919598e-01 4.495012e-01 5.119999e-01 1.380844e-01 1.151658e+00 8.719885e-01 8.440779e-01
9.790545e-01 3.969849e-01 4.507554e-01 5.119999e-01 1.383194e-01 1.141427e+00 8.807103e-01 8.434699e-01
9.806255e-01 4.020101e-01 4.520036e-01 5.119999e-01 1.385533e-01 1.131224e+00 8.893957e-01 8.428644e-01
9.821833e-01 4.070352e-01 4.532457e-01 5.119999e-01 1.387863e-01 1.121049e+00 8.980453e-01 8.422613e-01
9.837280e-01 4.120603e-01 4.544818e-01 5.119999e-01 1.390182e-01 1.110900e+00 9.066597e-01 8.416607e-01
9.852596e-01 4.170854e-01 4.557118e-01 5.119999e-01 1.392491e-01 1.100778e+00 9.152394e-01 8.410624e-01
9.867783e-01 4.221106e-01 4.569359e-01 5.119999e-01 1.394789e-01 1.090682e+00 9.237850e-01 8.404665e-01
9.882841e-01 4.271357e-01 4.581541e-01 5.119999e-01 1.397078e-01 1.080611e+00 9.322970e-01 8.398728e-01
9.897770e-01 4.321608e-01 4.593664e-01 5.119999e-01 1.399356e-01 1.070565e+00 9.407758e-01 8.392814e-01
9.912571e-01 4.371859e-01 4.605729e-01 5.119999e-01 1.401624e-01 1.060544e+00 9.492221e-01 8.386921e-01
9.927245e-01 4.422111e-01 4.617735e-01 5.119999e-01 1.403882e-01 1.050547e+00 9.576364e-01 8.381050e-01
9.941791e-01 4.472362e-01 4.629683e-01 5.119999e-01 1.406130e-01 1.040573e+00 9.660190e-01 8.375200e-01
9.956211e-01 4.522613e-01 4.641574e-01 5.119999e-01 1.408369e-01 1.030623e+00 9.743706e-01 8.369370e-01
9.970506e-01 4.572864e-01 4.653407e-01 5.119999e-01 1.410597e-01 1.020695e+00 9.826916e-01 8.363560e-01
9.984674e-01 4.623116e-01 4.665184e-01 5.119999e-01 1.412816e-01 1.010789e+00 9.909825e-01 8.357769e-01
9.998718e-01 4.673367e-01 4.676904e-01 5.119999e-01 1.415024e-01 1.000906e+00 9.992437e-01 8.351998e-01
1.001264e+00 4.723618e-01 4.688568e-01 5.119999e-01 1.417223e-01 9.910430e-01 1.007476e+00 8.346245e-01
1.002643e+00 4.773869e-01 4.700175e-01 5.119999e-01 1.419412e-01 9.812014e-01 1.015679e+00 8.340511e-01
1.004010e+00 4.824121e-01 4.711727e-01 5.119999e-01 1.421592e-01 9.713802e-01 1.023854e+00 8.334794e-01
1.005365e+00 4.874372e-01 4.723223e-01 5.119999e-01 1.423762e-01 9.615791e-01 1.032001e+00 8.329095e-01
1.006708e+00 4.924623e-01 4.734664e-01 5.119999e-01 1.425922e-01 9.517976e-01 1.040121e+00 8.323413e-01
1.008038e+00 4.974874e-01 4.746050e-01 5.119999e-01 1.428072e-01 9.420353e-01 1.048214e+00 8.317748e-01
1.009356e+00 5.025126e-01 4.757381e-01 5.119999e-01 1.430213e-01 9.322918e-01 1.056280e+00 8.312099e-01
1.010662e+00 5.075377e-01 4.768658e-01 5.119999e-01 1.432345e-01 9.225667e-01 1.064320e+00 8.306466e-01
1.011955e+00 5.125628e-01 4.779880e-01 5.119999e-01 1.434467e-01 9.128596e-01 1.072334e+00 8.300849e-01
1.013237e+00 5.175879e-01 4.791049e-01 5.119999e-01 1.436579e-01 9.031700e-01 1.080323e+00 8.295247e-01
1.014506e+00 5.226131e-01 4.802163e-01 5.119999e-01 1.438683e-01 8.934977e-01 1.088287e+00 8.289659e-01
1.015764e+00 5.276382e-01 4.813224e-01 5.119999e-01 1.440776e-01 8.838421e-01 1.096226e+00 8.284087e-01
1.017009e+00 5.326633e-01 4.824231e-01 5.119999e-01 1.442861e-01 8.742030e-01 1.104141e+00 8.278528e-01
1.018242e+00 5.376884e-01 4.835185e-01 5.119999e-01 1.444936e-01 8.645799e-01 1.112033e+00 8.272983e-01
1.019464e+00 5.427136e-01 4.846086e-01 5.119999e-01 1.447001e-01 8.549724e-01 1.119901e+00 8.267451e-01
1.020673e+00 5.477387e-01 4.856934e-01 5.119999e-01 1.449058e-01 8.453802e-01 1.127746e+00 8.261933e-01
1.021871e+00 5.527638e-01 4.867729e-01 5.119999e-01 1.451105e-01 8.358029e-01 1.135568e+00 8.256427e-01
1.023056e+00 5.577889e-01 4.878472e-01 5.119999e-01 1.453143e-01 8.262401e-01 1.143368e+00 8.250934e-01
1.024230e+00 5.628141e-01 4.889162e-01 5.119999e-01 1.455171e-01 8.166915e-01 1.151146e+00 8.245453e-01
1.025391e+00 5.678392e-01 4.899801e-01 5.119999e-01 1.457191e-01 8.071566e-01 1.158903e+00 8.239984e-01
1.026541e+00 5.728643e-01 4.910387e-01 5.119999e-01 1.459201e-01 7.976351e-01 1.166638e+00 8.234526e-01
1.027679e+00 5.778894e-01 4.920921e-01 5.119999e-01 1.461202e-01 7.881267e-01 1.174352e+00 8.229079e-01
1.028805e+00 5.829146e-01 4.931403e-01 5.119999e-01 1.463195e-01 7.786309e-01 1.182046e+00 8.223643e-01
1.029920e+00 5.879397e-01 4.941834e-01 5.119999e-01 1.465177e-01 7.691475e-01 1.189720e+00 8.218217e-01
1.031022e+00 5.929648e-01 4.952213e-01 5.119999e-01 1.467151e-01 7.596760e-01 1.197373e+00 8.212802e-01
1.032113e+00 5.979899e-01 4.962541e-01 5.119999e-01 1.469116e-01 7.502162e-01 1.205007e+00 8.207397e-01
1.033192e+00 6.030151e-01 4.972818e-01 5.119999e-01 1.471072e-01 7.407676e-01 1.212622e+00 8.202001e-01
1.034259e+00 6.080402e-01 4.983043e-01 5.119999e-01 1.473019e-01 7.313299e-01 1.220219e+00 8.196614e-01
1.035315e+00 6.130653e-01 4.993218e-01 5.119999e-01 1.474956e-01 7.219027e-01 1.227796e+00 8.191236e-01
1.036358e+00 6.180904e-01 5.003341e-01 5.119999e-01 1.476885e-01 7.124858e-01 1.235355e+00 8.185867e-01
1.037390e+00 6.231156e-01 5.013414e-01 5.119999e-01 1.478805e-01 7.030787e-01 1.242897e+00 8.180506e-01
1.038410e+00 6.281407e-01 5.023436e-01 5.119999e-01 1.480716e-01 6.936812e-01 1.250420e+00 8.175153e-01
1.039419e+00 6.331658e-01 5.033408e-01 5.119999e-01 1.482617e-01 6.842928e-01 1.257927e+00 8.169809e-01
1.040415e+00 6.381909e-01 5.043328e-01 5.119999e-01 1.484510e-01 6.749132e-01 1.265416e+00 8.164471e-01
1.041400e+00 6.432161e-01 5.053199e-01 5.119999e-01 1.486394e-01 6.655421e-01 1.272889e+00 8.159141e-01
1.042373e+00 6.482412e-01 5.063019e-01 5.119999e-01 1.488269e-01 6.561791e-01 1.280345e+00 8.153817e-01
1.043335e+00 6.532663e-01 5.072788e-01 5.119999e-01 1.490136e-01 6.468240e-01 1.287785e+00 8.148500e-01
1.044284e+00 6.582914e-01 5.082508e-01 5.119999e-01 1.491993e-01 6.374763e-01 1.295210e+00 8.143190e-01
1.045222e+00 6.633166e-01 5.092177e-01 5.119999e-01 1.493841e-01 6.281357e-01 1.302619e+00 8.137885e-01
1.046148e+00 6.683417e-01 5.101796e-01 5.119999e-01 1.495681e-01 6.188019e-01 1.310013e+00 8.132586e-01
1.047062e+00 6.733668e-01 5.111364e-01 5.119999e-01 1.497512e-01 6.094745e-01 1.317391e+00 8.127293e-01
1.047965e+00 6.783919e-01 5.120883e-01 5.119999e-01 1.499333e-01 6.001533e-01 1.324756e+00 8.122005e-01
1.048856e+00 6.834170e-01 5.130352e-01 5.119999e-01 1.501146e-01 5.908378e-01 1.332106e+00 8.116722e-01
1.049735e+00 6.884422e-01 5.139771e-01 5.119999e-01 1.502951e-01 5.815277e-01 1.339441e+00 8.111443e-01
1.050602e+00 6.934673e-01 5.149140e-01 5.119999e-01 1.504746e-01 5.722227e-01 1.346763e+00 8.106169e-01
1.051457e+00 6.984924e-01 5.158458e-01 5.119999e-01 1.506533e-01 5.629225e-01 1.354072e+00 8.100898e-01
1.052300e+00 7.035175e-01 5.167727e-01 5.119999e-01 1.508310e-01 5.536267e-01 1.361367e+00 8.095632e-01
1.053132e+00 7.085427e-01 5.176946e-01 5.119999e-01 1.510079e-01 5.443350e-01 1.368650e+00 8.090369e-01
1.053952e+00 7.135678e-01 5.186116e-01 5.119999e-01 1.511839e-01 5.350470e-01 1.375920e+00 8.085109e-01
1.054760e+00 7.185929e-01 5.195235e-01 5.119999e-01 1.513591e-01 5.257624e-01 1.383177e+00 8.079852e-01
1.055556e+00 7.236180e-01 5.204304e-01 5.119999e-01 1.515333e-01 5.164808e-01 1.390422e+00 8.074598e-01
1.056340e+00 7.286432e-01 5.213324e-01 5.119999e-01 1.517067e-01 5.072020e-01 1.397656e+00 8.069346e-01
1.057112e+00 7.336683e-01 5.222293e-01 5.119999e-01 1.518792e-01 4.979255e-01 1.404878e+00 8.064096e-01
1.057872e+00 7.386934e-01 5.231213e-01 5.119999e-01 1.520508e-01 4.886511e-01 1.412088e+00 8.058848e-01
1.058620e+00 7.437185e-01 5.240082e-01 5.119999e-01 1.522215e-01 4.793784e-01 1.419288e+00 8.053602e-01
1.059356e+00 7.487437e-01 5.248902e-01 5.119999e-01 1.523914e-01 4.701071e-01 1.426477e+00 8.048357e-01
1.060081e+00 7.537688e-01 5.257672e-01 5.119999e-01 1.525604e-01 4.608367e-01 1.433655e+00 8.043112e-01
1.060793e+00 7.587939e-01 5.266391e-01 5.119999e-01 1.527285e-01 4.515670e-01 1.440823e+00 8.037869e-01
1.061493e+00 7.638190e-01 5.275061e-01 5.119999e-01 1.528957e-01 4.422976e-01 1.447981e+00 8.032626e-01
1.062180e+00 7.688442e-01 5.283680e-01 5.119999e-01 1.530620e-01 4.330282e-01 1.455130e+00 8.027383e-01
1.062856e+00 7.738693e-01 5.292250e-01 5.119999e-01 1.532275e-01 4.237584e-01 1.462269e+00 8.022140e-01
1.063520e+00 7.788944e-01 5.300769e-01 5.119999e-01 1.533921e-01 4.144879e-01 1.469399e+00 8.016897e-01
1.064171e+00 7.839195e-01 5.309237e-01 5.119999e-01 1.535558e-01 4.052163e-01 1.476520e+00 8.011652e-01
1.064810e+00 7.889447e-01 5.317656e-01 5.119999e-01 1.537186e-01 3.959433e-01 1.483632e+00 8.006407e-01
1.065437e+00 7.939698e-01 5.326024e-01 5.119999e-01 1.538805e-01 3.866684e-01 1.490736e+00 8.001161e-01
1.066051e+00 7.989949e-01 5.334341e-01 5.119999e-01 1.540416e-01 3.773914e-01 1.497832e+00 7.995913e-01
1.066653e+00 8.040200e-01 5.342608e-01 5.119999e-01 1.542018e-01 3.681119e-01 1.504921e+00 7.990663e-01
1.067243e+00 8.090452e-01 5.350824e-01 5.119999e-01 1.543611e-01 3.588294e-01 1.512001e+00 7.985411e-01
1.067820e+00 8.140703e-01 5.358989e-01 5.119999e-01 1.545195e-01 3.495438e-01 1.519074e+00 7.980156e-01
1.068385e+00 8.190954e-01 5.367104e-01 5.119999e-01 1.546770e-01 3.402545e-01 1.526140e+00 7.974899e-01
1.068937e+00 8.241205e-01 5.375167e-01 5.119999e-01 1.548336e-01 3.309612e-01 1.533200e+00 7.969639e-01
1.069476e+00 8.291457e-01 5.383180e-01 5.119999e-01 1.549893e-01 3.216636e-01 1.540253e+00 7.964375e-01
1.070003e+00 8.341708e-01 5.391141e-01 5.119999e-01 1.551442e-01 3.123612e-01 1.547299e+00 7.959108e-01
1.070518e+00 8.391959e-01 5.399051e-01 5.119999e-01 1.552982e-01 3.030537e-01 1.554340e+00 7.953837e-01
1.071019e+00 8.442210e-01 5.406909e-01 5.119999e-01 1.554512e-01 2.937406e-01 1.561375e+00 7.948561e-01
1.071508e+00 8.492462e-01 5.414716e-01 5.119999e-01 1.556034e-01 2.844217e-01 1.568404e+00 7.943281e-01
1.071984e+00 8.542713e-01 5.422471e-01 5.119999e-01 1.557547e-01 2.750965e-01 1.575428e+00 7.937996e-01
1.072447e+00 8.592964e-01 5.430174e-01 5.119999e-01 1.559051e-01 2.657646e-01 1.582447e+00 7.932706e-01
1.072897e+00 8.643215e-01 5.437825e-01 5.119999e-01 1.560546e-01 2.564257e-01 1.589462e+00 7.927411e-01
1.073334e+00 8.693467e-01 5.445424e-01 5.119999e-01 1.562032e-01 2.470792e-01 1.596472e+00 7.922109e-01
1.073757e+00 8.743718e-01 5.452970e-01 5.119999e-01 1.563509e-01 2.377249e-01 1.603478e+00 7.916802e-01
1.074168e+00 8.793969e-01 5.460464e-01 5.119999e-01 1.564977e-01 2.283623e-01 1.610480e+00 7.911488e-01
1.074566e+00 8.844220e-01 5.467905e-01 5.119999e-01 1.566435e-01 2.189909e-01 1.617479e+00 7.906167e-01
1.074950e+00 8.894472e-01 5.475293e-01 5.119999e-01 1.567885e-01 2.096104e-01 1.624474e+00 7.900839e-01
1.075321e+00 8.944723e-01 5.482628e-01 5.119999e-01 1.569326e-01 2.002203e-01 1.631466e+00 7.895503e-01
1.075678e+00 8.994974e-01 5.489910e-01 5.119999e-01 1.570758e-01 1.908203e-01 1.638456e+00 7.890160e-01
1.076022e+00 9.045225e-01 5.497138e-01 5.119999e-01 1.572180e-01 1.814098e-01 1.645443e+00 7.884808e-01
1.076352e+00 9.095477e-01 5.504312e-01 5.119999e-01 1.573594e-01 1.719884e-01 1.652427e+00 7.879448e-01
1.076669e+00 9.145728e-01 5.511433e-01 5.119999e-01 1.574998e-01 1.625557e-01 1.659410e+00 7.874079e-01
1.076972e+00 9.195979e-01 5.518499e-01 5.119999e-01 1.576393e-01 1.531113e-01 1.666391e+00 7.868701e-01
1.077261e+00 9.246230e-01 5.525511e-01 5.119999e-01 1.577779e-01 1.436546e-01 1.673371e+00 7.863313e-01
1.077536e+00 9.296482e-01 5.532468e-01 5.119999e-01 1.579155e-01 1.341852e-01 1.680350e+00 7.857915e-01
1.077797e+00 9.346733e-01 5.539370e-01 5.119999e-01 1.580522e-01 1.247026e-01 1.687328e+00 7.852507e-01
1.078044e+00 9.396984e-01 5.546216e-01 5.119999e-01 1.581880e-01 1.152063e-01 1.694305e+00 7.847088e-01
1.078277e+00 9.447235e-01 5.553008e-01 5.119999e-01 1.583229e-01 1.056959e-01 1.701283e+00 7.841658e-01
1.078496e+00 9.497487e-01 5.559743e-01 5.119999e-01 1.584568e-01 9.617090e-02 1.708260e+00 7.836216e-01
1.078700e+00 9.547738e-01 5.566422e-01 5.119999e-01 1.585898e-01 8.663071e-02 1.715238e+00 7.830762e-01
1.078889e+00 9.597989e-01 5.573045e-01 5.119999e-01 1.587219e-01 7.707488e-02 1.722216e+00 7.825296e-01
1.079065e+00 9.648240e-01 5.579611e-01 5.119999e-01 1.588530e-01 6.750286e-02 1.729196e+00 7.819817e-01
1.079225e+00 9.698492e-01 5.586121e-01 5.119999e-01 1.589831e-01 5.791414e-02 1.736177e+00 7.814325e-01
1.079371e+00 9.748743e-01 5.592572e-01 5.119999e-01 1.591123e-01 4.830817e-02 1.743159e+00 7.808820e-01
1.079501e+00 9.798994e-01 5.598966e-01 5.119999e-01 1.592406e-01 3.868442e-02 1.750143e+00 7.803300e-01
1.079617e+00 9.849245e-01 5.605302e-01 5.119999e-01 1.593679e-01 2.904232e-02 1.757130e+00 7.797766e-01
1.079717e+00 9.899497e-01 5.611580e-01 5.119999e-01 1.594942e-01 1.938130e-02 1.764119e+00 7.792216e-01
1.079802e+00 9.949748e-01 5.617799e-01 5.119999e-01 1.596196e-01 9.700786e-03 1.771112e+00 7.786652e-01
1.079872e+00 9.999999e-01 5.623958e-01 5.119999e-01 1.597440e-01 1.932456e-07 1.778107e+00 7.781071e-01


==> graphics/R=0.9_cubed.dat <==
D H B R Fs x y T
8.947496e-01 1.000000e-07 4.054073e-01 7.289998e-01 6.627581e-02 2.043559e+00 2.466655e-07 9.582589e-01
8.962881e-01 5.025225e-03 4.064343e-01 7.289998e-01 6.636206e-02 2.031167e+00 1.236417e-02 9.577846e-01
8.978147e-01 1.005035e-02 4.074552e-01 7.289998e-01 6.644790e-02 2.018824e+00 2.466615e-02 9.573132e-01
8.993297e-01 1.507547e-02 4.084700e-01 7.289998e-01 6.653334e-02 2.006530e+00 3.690717e-02 9.568449e-01
9.008331e-01 2.010060e-02 4.094788e-01 7.289998e-01 6.661836e-02 1.994283e+00 4.908825e-02 9.563794e-01
9.023251e-01 2.512572e-02 4.104817e-01 7.289998e-01 6.670299e-02 1.982083e+00 6.121033e-02 9.559169e-01
9.038057e-01 3.015085e-02 4.114788e-01 7.289998e-01 6.678721e-02 1.969929e+00 7.327437e-02 9.554571e-01
9.052751e-01 3.517597e-02 4.124700e-01 7.289998e-01 6.687103e-02 1.957821e+00 8.528129e-02 9.550001e-01
9.067335e-01 4.020110e-02 4.134555e-01 7.289998e-01 6.695447e-02 1.945757e+00 9.723198e-02 9.545459e-01
9.081808e-01 4.522622e-02 4.144353e-01 7.289998e-01 6.703751e-02 1.933737e+00 1.091273e-01 9.540943e-01
9.096173e-01 5.025135e-02 4.154095e-01 7.289998e-01 6.712016e-02 1.921760e+00 1.209682e-01 9.536453e-01
9.110430e-01 5.527647e-02 4.163782e-01 7.289998e-01 6.720242e-02 1.909825e+00 1.327554e-01 9.531988e-01
9.124581e-01 6.030160e-02 4.173413e-01 7.289998e-01 6.728431e-02 1.897933e+00 1.444899e-01 9.527549e-01
9.138625e-01 6.532672e-02 4.182991e-01 7.289998e-01 6.736581e-02 1.886082e+00 1.561723e-01 9.523135e-01
9.152565e-01 7.035184e-02 4.192514e-01 7.289998e-01 6.744694e-02 1.874271e+00 1.678035e-01 9.518745e-01
9.166401e-01 7.537697e-02 4.201984e-01 7.289998e-01 6.752769e-02 1.862501e+00 1.793842e-01 9.514378e-01
9.180135e-01 8.040209e-02 4.211402e-01 7.289998e-01 6.760807e-02 1.850769e+00 1.909153e-01 9.510035e-01
9.193766e-01 8.542722e-02 4.220767e-01 7.289998e-01 6.768808e-02 1.839077e+00 2.023974e-01 9.505716e-01
9.207296e-01 9.045234e-02 4.230080e-01 7.289998e-01 6.776772e-02 1.827423e+00 2.138313e-01 9.501418e-01
9.220726e-01 9.547747e-02 4.239342e-01 7.289998e-01 6.784700e-02 1.815806e+00 2.252176e-01 9.497143e-01
9.234057e-01 1.005026e-01 4.248554e-01 7.289998e-01 6.792592e-02 1.804226e+00 2.365572e-01 9.492890e-01
9.247289e-01 1.055277e-01 4.257715e-01 7.289998e-01 6.800447e-02 1.792683e+00 2.478506e-01 9.488658e-01
9.260423e-01 1.105528e-01 4.266826e-01 7.289998e-01 6.808267e-02 1.781175e+00 2.590986e-01 9.484447e-01
9.273460e-01 1.155780e-01 4.275887e-01 7.289998e-01 6.816052e-02 1.769703e+00 2.703017e-01 9.480257e-01
9.286401e-01 1.206031e-01 4.284900e-01 7.289998e-01 6.823801e-02 1.758266e+00 2.814607e-01 9.476087e-01
9.299247e-01 1.256282e-01 4.293864e-01 7.289998e-01 6.831515e-02 1.746863e+00 2.925761e-01 9.471937e-01
9.311998e-01 1.306533e-01 4.302780e-01 7.289998e-01 6.839194e-02 1.735494e+00 3.036487e-01 9.467807e-01
9.324655e-01 1.356785e-01 4.311648e-01 7.289998e-01 6.846838e-02 1.724158e+00 3.146789e-01 9.463696e-01
9.337219e-01 1.407036e-01 4.320469e-01 7.289998e-01 6.854448e-02 1.712855e+00 3.256674e-01 9.459604e-01
9.349690e-01 1.457287e-01 4.329243e-01 7.289998e-01 6.862024e-02 1.701584e+00 3.366147e-01 9.455531e-01
9.362069e-01 1.507538e-01 4.337971e-01 7.289998e-01 6.869566e-02 1.690346e+00 3.475216e-01 9.451476e-01
9.374357e-01 1.557790e-01 4.346652e-01 7.289998e-01 6.877073e-02 1.679138e+00 3.583884e-01 9.447439e-01
9.386554e-01 1.608041e-01 4.355288e-01 7.289998e-01 6.884547e-02 1.667962e+00 3.692158e-01 9.443420e-01
9.398661e-01 1.658292e-01 4.363878e-01 7.289998e-01 6.891988e-02 1.656816e+00 3.800043e-01 9.439418e-01
9.410679e-01 1.708543e-01 4.372422e-01 7.289998e-01 6.899395e-02 1.645700e+00 3.907544e-01 9.435433e-01
9.422608e-01 1.758795e-01 4.380922e-01 7.289998e-01 6.906769e-02 1.634613e+00 4.014667e-01 9.431466e-01
9.434449e-01 1.809046e-01 4.389378e-01 7.289998e-01 6.914110e-02 1.623556e+00 4.121417e-01 9.427515e-01
9.446202e-01 1.859297e-01 4.397790e-01 7.289998e-01 6.921419e-02 1.612527e+00 4.227799e-01 9.423580e-01
9.457868e-01 1.909548e-01 4.406158e-01 7.289998e-01 6.928695e-02 1.601527e+00 4.333818e-01 9.419661e-01
9.469448e-01 1.959800e-01 4.414482e-01 7.289998e-01 6.935938e-02 1.590555e+00 4.439478e-01 9.415758e-01
9.480941e-01 2.010051e-01 4.422763e-01 7.289998e-01 6.943149e-02 1.579610e+00 4.544785e-01 9.411871e-01
9.492350e-01 2.060302e-01 4.431001e-01 7.289998e-01 6.950328e-02 1.568692e+00 4.649744e-01 9.407999e-01
9.503673e-01 2.110553e-01 4.439197e-01 7.289998e-01 6.957475e-02 1.557801e+00 4.754358e-01 9.404142e-01
9.514912e-01 2.160805e-01 4.447351e-01 7.289998e-01 6.964590e-02 1.546937e+00 4.858633e-01 9.400299e-01
9.526067e-01 2.211056e-01 4.455462e-01 7.289998e-01 6.971674e-02 1.536098e+00 4.962573e-01 9.396471e-01
9.537139e-01 2.261307e-01 4.463532e-01 7.289998e-01 6.978726e-02 1.525284e+00 5.066183e-01 9.392658e-01
9.548127e-01 2.311558e-01 4.471561e-01 7.289998e-01 6.985746e-02 1.514496e+00 5.169467e-01 9.388859e-01
9.559033e-01 2.361810e-01 4.479548e-01 7.289998e-01 6.992736e-02 1.503733e+00 5.272428e-01 9.385073e-01
9.569858e-01 2.412061e-01 4.487494e-01 7.289998e-01 6.999694e-02 1.492994e+00 5.375073e-01 9.381301e-01
9.580600e-01 2.462312e-01 4.495400e-01 7.289998e-01 7.006622e-02 1.482279e+00 5.477404e-01 9.377542e-01
9.591262e-01 2.512563e-01 4.503265e-01 7.289998e-01 7.013518e-02 1.471588e+00 5.579425e-01 9.373797e-01
9.601842e-01 2.562815e-01 4.511091e-01 7.289998e-01 7.020385e-02 1.460921e+00 5.681142e-01 9.370065e-01
9.612343e-01 2.613066e-01 4.518876e-01 7.289998e-01 7.027220e-02 1.450276e+00 5.782557e-01 9.366345e-01
9.622764e-01 2.663317e-01 4.526622e-01 7.289998e-01 7.034025e-02 1.439654e+00 5.883675e-01 9.362638e-01
9.633105e-01 2.713568e-01 4.534328e-01 7.289998e-01 7.040800e-02 1.429055e+00 5.984499e-01 9.358943e-01
9.643367e-01 2.763820e-01 4.541995e-01 7.289998e-01 7.047545e-02 1.418477e+00 6.085034e-01 9.355261e-01
9.653550e-01 2.814071e-01 4.549623e-01 7.289998e-01 7.054260e-02 1.407922e+00 6.185283e-01 9.351590e-01
9.663655e-01 2.864322e-01 4.557213e-01 7.289998e-01 7.060945e-02 1.397387e+00 6.285250e-01 9.347931e-01
9.673682e-01 2.914573e-01 4.564764e-01 7.289998e-01 7.067600e-02 1.386874e+00 6.384938e-01 9.344284e-01
9.683631e-01 2.964825e-01 4.572276e-01 7.289998e-01 7.074226e-02 1.376382e+00 6.484351e-01 9.340648e-01
9.693503e-01 3.015076e-01 4.579751e-01 7.289998e-01 7.080822e-02 1.365910e+00 6.583494e-01 9.337023e-01
9.703299e-01 3.065327e-01 4.587187e-01 7.289998e-01 7.087388e-02 1.355458e+00 6.682368e-01 9.333410e-01
9.713017e-01 3.115578e-01 4.594586e-01 7.289998e-01 7.093925e-02 1.345026e+00 6.780977e-01 9.329807e-01
9.722660e-01 3.165830e-01 4.601947e-01 7.289998e-01 7.100434e-02 1.334613e+00 6.879326e-01 9.326215e-01
9.732226e-01 3.216081e-01 4.609271e-01 7.289998e-01 7.106913e-02 1.324220e+00 6.977417e-01 9.322633e-01
9.741717e-01 3.266332e-01 4.616558e-01 7.289998e-01 7.113363e-02 1.313846e+00 7.075254e-01 9.319062e-01
9.751133e-01 3.316583e-01 4.623807e-01 7.289998e-01 7.119784e-02 1.303490e+00 7.172840e-01 9.315500e-01
9.760474e-01 3.366834e-01 4.631021e-01 7.289998e-01 7.126176e-02 1.293153e+00 7.270178e-01 9.311949e-01
9.769740e-01 3.417086e-01 4.638197e-01 7.289998e-01 7.132540e-02 1.282833e+00 7.367272e-01 9.308408e-01
9.778931e-01 3.467337e-01 4.645337e-01 7.289998e-01 7.138875e-02 1.272532e+00 7.464124e-01 9.304876e-01
9.788049e-01 3.517588e-01 4.652441e-01 7.289998e-01 7.145182e-02 1.262248e+00 7.560738e-01 9.301354e-01
9.797092e-01 3.567839e-01 4.659508e-01 7.289998e-01 7.151460e-02 1.251982e+00 7.657116e-01 9.297841e-01
9.806063e-01 3.618091e-01 4.666540e-01 7.289998e-01 7.157710e-02 1.241732e+00 7.753262e-01 9.294337e-01
9.814959e-01 3.668342e-01 4.673536e-01 7.289998e-01 7.163932e-02 1.231499e+00 7.849179e-01 9.290842e-01
9.823783e-01 3.718593e-01 4.680496e-01 7.289998e-01 7.170126e-02 1.221283e+00 7.944870e-01 9.287356e-01
9.832534e-01 3.768844e-01 4.687421e-01 7.289998e-01 7.176292e-02 1.211082e+00 8.040338e-01 9.283879e-01
9.841212e-01 3.819096e-01 4.694310e-01 7.289998e-01 7.182429e-02 1.200898e+00 8.135585e-01 9.280410e-01
9.849818e-01 3.869347e-01 4.701164e-01 7.289998e-01 7.188539e-02 1.190729e+00 8.230614e-01 9.276950e-01
9.858352e-01 3.919598e-01 4.707984e-01 7.289998e-01 7.194622e-02 1.180576e+00 8.325429e-01 9.273498e-01
9.866815e-01 3.969849e-01 4.714768e-01 7.289998e-01 7.200676e-02 1.170438e+00 8.420032e-01 9.270055e-01
9.875205e-01 4.020101e-01 4.721517e-01 7.289998e-01 7.206703e-02 1.160315e+00 8.514425e-01 9.266619e-01
9.883524e-01 4.070352e-01 4.728232e-01 7.289998e-01 7.212702e-02 1.150206e+00 8.608612e-01 9.263191e-01
9.891772e-01 4.120603e-01 4.734913e-01 7.289998e-01 7.218674e-02 1.140112e+00 8.702596e-01 9.259771e-01
9.899949e-01 4.170854e-01 4.741559e-01 7.289998e-01 7.224619e-02 1.130032e+00 8.796378e-01 9.256358e-01
9.908055e-01 4.221106e-01 4.748171e-01 7.289998e-01 7.230536e-02 1.119966e+00 8.889962e-01 9.252953e-01
9.916091e-01 4.271357e-01 4.754748e-01 7.289998e-01 7.236426e-02 1.109913e+00 8.983350e-01 9.249555e-01
9.924056e-01 4.321608e-01 4.761292e-01 7.289998e-01 7.242289e-02 1.099874e+00 9.076545e-01 9.246165e-01
9.931951e-01 4.371859e-01 4.767802e-01 7.289998e-01 7.248125e-02 1.089849e+00 9.169549e-01 9.242781e-01
9.939776e-01 4.422111e-01 4.774278e-01 7.289998e-01 7.253934e-02 1.079836e+00 9.262365e-01 9.239404e-01
9.947531e-01 4.472362e-01 4.780720e-01 7.289998e-01 7.259716e-02 1.069836e+00 9.354996e-01 9.236034e-01
9.955216e-01 4.522613e-01 4.787129e-01 7.289998e-01 7.265471e-02 1.059848e+00 9.447443e-01 9.232671e-01
9.962832e-01 4.572864e-01 4.793505e-01 7.289998e-01 7.271199e-02 1.049873e+00 9.539710e-01 9.229314e-01
9.970379e-01 4.623116e-01 4.799847e-01 7.289998e-01 7.276901e-02 1.039909e+00 9.631799e-01 9.225964e-01
9.977856e-01 4.673367e-01 4.806156e-01 7.289998e-01 7.282575e-02 1.029958e+00 9.723711e-01 9.222620e-01
9.985265e-01 4.723618e-01 4.812431e-01 7.289998e-01 7.288224e-02 1.020018e+00 9.815451e-01 9.219282e-01
9.992604e-01 4.773869e-01 4.818674e-01 7.289998e-01 7.293845e-02 1.010089e+00 9.907019e-01 9.215951e-01
9.999875e-01 4.824121e-01 4.824884e-01 7.289998e-01 7.299440e-02 1.000172e+00 9.998419e-01 9.212625e-01
1.000708e+00 4.874372e-01 4.831061e-01 7.289998e-01 7.305009e-02 9.902651e-01 1.008965e+00 9.209305e-01
1.001421e+00 4.924623e-01 4.837205e-01 7.289998e-01 7.310551e-02 9.803692e-01 1.018072e+00 9.205991e-01
1.002128e+00 4.974874e-01 4.843316e-01 7.289998e-01 7.316067e-02 9.704838e-01 1.027163e+00 9.202682e-01
1.002827e+00 5.025126e-01 4.849395e-01 7.289998e-01 7.321557e-02 9.606086e-01 1.036238e+00 9.199379e-01
1.003520e+00 5.075377e-01 4.855441e-01 7.289998e-01 7.327020e-02 9.507435e-01 1.045297e+00 9.196081e-01
1.004206e+00 5.125628e-01 4.861455e-01 7.289998e-01 7.332457e-02 9.408882e-01 1.054340e+00 9.192788e-01
1.004886e+00 5.175879e-01 4.867437e-01 7.289998e-01 7.337869e-02 9.310425e-01 1.063369e+00 9.189501e-01
1.005558e+00 5.226131e-01 4.873386e-01 7.289998e-01 7.343254e-02 9.212062e-01 1.072382e+00 9.186218e-01
1.006224e+00 5.276382e-01 4.879304e-01 7.289998e-01 7.348613e-02 9.113791e-01 1.081380e+00 9.182940e-01
1.006883e+00 5.326633e-01 4.885189e-01 7.289998e-01 7.353946e-02 9.015609e-01 1.090364e+00 9.179668e-01
1.007535e+00 5.376884e-01 4.891042e-01 7.289998e-01 7.359253e-02 8.917515e-01 1.099333e+00 9.176399e-01
1.008181e+00 5.427136e-01 4.896863e-01 7.289998e-01 7.364534e-02 8.819507e-01 1.108288e+00 9.173136e-01
1.008819e+00 5.477387e-01 4.902652e-01 7.289998e-01 7.369789e-02 8.721582e-01 1.117229e+00 9.169877e-01
1.009452e+00 5.527638e-01 4.908409e-01 7.289998e-01 7.375018e-02 8.623739e-01 1.126157e+00 9.166622e-01
1.010077e+00 5.577889e-01 4.914135e-01 7.289998e-01 7.380222e-02 8.525975e-01 1.135070e+00 9.163372e-01
1.010696e+00 5.628141e-01 4.919829e-01 7.289998e-01 7.385400e-02 8.428288e-01 1.143971e+00 9.160125e-01
1.011307e+00 5.678392e-01 4.925491e-01 7.289998e-01 7.390552e-02 8.330677e-01 1.152858e+00 9.156883e-01
1.011913e+00 5.728643e-01 4.931122e-01 7.289998e-01 7.395679e-02 8.233138e-01 1.161732e+00 9.153645e-01
1.012511e+00 5.778894e-01 4.936721e-01 7.289998e-01 7.400780e-02 8.135671e-01 1.170594e+00 9.150410e-01
1.013103e+00 5.829146e-01 4.942288e-01 7.289998e-01 7.405855e-02 8.038274e-01 1.179443e+00 9.147179e-01
1.013688e+00 5.879397e-01 4.947825e-01 7.289998e-01 7.410905e-02 7.940943e-01 1.188279e+00 9.143952e-01
1.014267e+00 5.929648e-01 4.953329e-01 7.289998e-01 7.415929e-02 7.843678e-01 1.197104e+00 9.140728e-01
1.014839e+00 5.979899e-01 4.958803e-01 7.289998e-01 7.420928e-02 7.746476e-01 1.205916e+00 9.137508e-01
1.015404e+00 6.030151e-01 4.964245e-01 7.289998e-01 7.425901e-02 7.649335e-01 1.214717e+00 9.134291e-01
1.015963e+00 6.080402e-01 4.969656e-01 7.289998e-01 7.430849e-02 7.552253e-01 1.223506e+00 9.131078e-01
1.016515e+00 6.130653e-01 4.975035e-01 7.289998e-01 7.435771e-02 7.455229e-01 1.232283e+00 9.127867e-01
1.017060e+00 6.180904e-01 4.980384e-01 7.289998e-01 7.440668e-02 7.358260e-01 1.241050e+00 9.124660e-01
1.017599e+00 6.231156e-01 4.985701e-01 7.289998e-01 7.445540e-02 7.261344e-01 1.249805e+00 9.121455e-01
1.018131e+00 6.281407e-01 4.990987e-01 7.289998e-01 7.450386e-02 7.164480e-01 1.258550e+00 9.118253e-01
1.018656e+00 6.331658e-01 4.996242e-01 7.289998e-01 7.455207e-02 7.067665e-01 1.267284e+00 9.115054e-01
1.019175e+00 6.381909e-01 5.001467e-01 7.289998e-01 7.460003e-02 6.970897e-01 1.276008e+00 9.111858e-01
1.019687e+00 6.432161e-01 5.006660e-01 7.289998e-01 7.464773e-02 6.874175e-01 1.284721e+00 9.108664e-01
1.020192e+00 6.482412e-01 5.011822e-01 7.289998e-01 7.469518e-02 6.777496e-01 1.293424e+00 9.105473e-01
1.020691e+00 6.532663e-01 5.016953e-01 7.289998e-01 7.474238e-02 6.680859e-01 1.302118e+00 9.102284e-01
1.021183e+00 6.582914e-01 5.022053e-01 7.289998e-01 7.478933e-02 6.584262e-01 1.310801e+00 9.099097e-01
1.021669e+00 6.633166e-01 5.027123e-01 7.289998e-01 7.483603e-02 6.487702e-01 1.319476e+00 9.095912e-01
1.022148e+00 6.683417e-01 5.032161e-01 7.289998e-01 7.488247e-02 6.391178e-01 1.328140e+00 9.092730e-01
1.022620e+00 6.733668e-01 5.037169e-01 7.289998e-01 7.492866e-02 6.294688e-01 1.336796e+00 9.089549e-01
1.023085e+00 6.783919e-01 5.042146e-01 7.289998e-01 7.497461e-02 6.198230e-01 1.345443e+00 9.086370e-01
1.023544e+00 6.834170e-01 5.047092e-01 7.289998e-01 7.502030e-02 6.101802e-01 1.354081e+00 9.083193e-01
1.023997e+00 6.884422e-01 5.052007e-01 7.289998e-01 7.506574e-02 6.005402e-01 1.362710e+00 9.080018e-01
1.024442e+00 6.934673e-01 5.056891e-01 7.289998e-01 7.511092e-02 5.909027e-01 1.371331e+00 9.076844e-01
1.024881e+00 6.984924e-01 5.061745e-01 7.289998e-01 7.515586e-02 5.812677e-01 1.379944e+00 9.073672e-01
1.025314e+00 7.035175e-01 5.066568e-01 7.289998e-01 7.520055e-02 5.716349e-01 1.388549e+00 9.070501e-01
1.025739e+00 7.085427e-01 5.071360e-01 7.289998e-01 7.524498e-02 5.620042e-01 1.397145e+00 9.067331e-01
1.026159e+00 7.135678e-01 5.076121e-01 7.289998e-01 7.528917e-02 5.523753e-01 1.405734e+00 9.064162e-01
1.026571e+00 7.185929e-01 5.080852e-01 7.289998e-01 7.533310e-02 5.427480e-01 1.414316e+00 9.060995e-01
1.026977e+00 7.236180e-01 5.085552e-01 7.289998e-01 7.537679e-02 5.331221e-01 1.422890e+00 9.057829e-01
1.027376e+00 7.286432e-01 5.090221e-01 7.289998e-01 7.542022e-02 5.234975e-01 1.431457e+00 9.054663e-01
1.027768e+00 7.336683e-01 5.094859e-01 7.289998e-01 7.546340e-02 5.138740e-01 1.440017e+00 9.051499e-01
1.028154e+00 7.386934e-01 5.099466e-01 7.289998e-01 7.550633e-02 5.042513e-01 1.448570e+00 9.048335e-01
1.028533e+00 7.437185e-01 5.104043e-01 7.289998e-01 7.554902e-02 4.946293e-01 1.457116e+00 9.045172e-01
1.028905e+00 7.487437e-01 5.108589e-01 7.289998e-01 7.559145e-02 4.850077e-01 1.465656e+00 9.042009e-01
1.029271e+00 7.537688e-01 5.113104e-01 7.289998e-01 7.563363e-02 4.753865e-01 1.474190e+00 9.038847e-01
1.029629e+00 7.587939e-01 5.117589e-01 7.289998e-01 7.567556e-02 4.657653e-01 1.482718e+00 9.035685e-01
1.029981e+00 7.638190e-01 5.122042e-01 7.289998e-01 7.571724e-02 4.561439e-01 1.491239e+00 9.032523e-01
1.030327e+00 7.688442e-01 5.126465e-01 7.289998e-01 7.575867e-02 4.465223e-01 1.499755e+00 9.029361e-01
1.030666e+00 7.738693e-01 5.130857e-01 7.289998e-01 7.579985e-02 4.369002e-01 1.508265e+00 9.026200e-01
1.030997e+00 7.788944e-01 5.135218e-01 7.289998e-01 7.584078e-02 4.272773e-01 1.516770e+00 9.023038e-01
1.031323e+00 7.839195e-01 5.139548e-01 7.289998e-01 7.588146e-02 4.176535e-01 1.525269e+00 9.019877e-01
1.031641e+00 7.889447e-01 5.143848e-01 7.289998e-01 7.592189e-02 4.080286e-01 1.533764e+00 9.016715e-01
1.031953e+00 7.939698e-01 5.148116e-01 7.289998e-01 7.596207e-02 3.984025e-01 1.542253e+00 9.013553e-01
1.032257e+00 7.989949e-01 5.152353e-01 7.289998e-01 7.600199e-02 3.887748e-01 1.550738e+00 9.010390e-01
1.032555e+00 8.040200e-01 5.156560e-01 7.289998e-01 7.604167e-02 3.791453e-01 1.559218e+00 9.007227e-01
1.032846e+00 8.090452e-01 5.160735e-01 7.289998e-01 7.608109e-02 3.695140e-01 1.567694e+00 9.004063e-01
1.033131e+00 8.140703e-01 5.164880e-01 7.289998e-01 7.612026e-02 3.598806e-01 1.576165e+00 9.000899e-01
1.033408e+00 8.190954e-01 5.168993e-01 7.289998e-01 7.615919e-02 3.502448e-01 1.584632e+00 8.997733e-01
1.033679e+00 8.241205e-01 5.173076e-01 7.289998e-01 7.619786e-02 3.406065e-01 1.593096e+00 8.994567e-01
1.033943e+00 8.291457e-01 5.177127e-01 7.289998e-01 7.623628e-02 3.309655e-01 1.601556e+00 8.991400e-01
1.034200e+00 8.341708e-01 5.181147e-01 7.289998e-01 7.627444e-02 3.213215e-01 1.610012e+00 8.988232e-01
1.034450e+00 8.391959e-01 5.185135e-01 7.289998e-01 7.631236e-02 3.116744e-01 1.618465e+00 8.985062e-01
1.034693e+00 8.442210e-01 5.189093e-01 7.289998e-01 7.635002e-02 3.020240e-01 1.626914e+00 8.981891e-01
1.034929e+00 8.492462e-01 5.193019e-01 7.289998e-01 7.638743e-02 2.923699e-01 1.635361e+00 8.978719e-01
1.035158e+00 8.542713e-01 5.196914e-01 7.289998e-01 7.642459e-02 2.827122e-01 1.643805e+00 8.975545e-01
1.035380e+00 8.592964e-01 5.200777e-01 7.289998e-01 7.646149e-02 2.730504e-01 1.652246e+00 8.972370e-01
1.035596e+00 8.643215e-01 5.204609e-01 7.289998e-01 7.649815e-02 2.633844e-01 1.660685e+00 8.969193e-01
1.035804e+00 8.693467e-01 5.208410e-01 7.289998e-01 7.653454e-02 2.537140e-01 1.669121e+00 8.966014e-01
1.036005e+00 8.743718e-01 5.212179e-01 7.289998e-01 7.657069e-02 2.440390e-01 1.677555e+00 8.962834e-01
1.036200e+00 8.793969e-01 5.215916e-01 7.289998e-01 7.660658e-02 2.343592e-01 1.685987e+00 8.959651e-01
1.036387e+00 8.844220e-01 5.219622e-01 7.289998e-01 7.664222e-02 2.246743e-01 1.694418e+00 8.956466e-01
1.036567e+00 8.894472e-01 5.223296e-01 7.289998e-01 7.667760e-02 2.149841e-01 1.702847e+00 8.953279e-01
1.036740e+00 8.944723e-01 5.226938e-01 7.289998e-01 7.671273e-02 2.052884e-01 1.711274e+00 8.950090e-01
1.036906e+00 8.994974e-01 5.230548e-01 7.289998e-01 7.674760e-02 1.955870e-01 1.719700e+00 8.946898e-01
1.037065e+00 9.045225e-01 5.234127e-01 7.289998e-01 7.678222e-02 1.858797e-01 1.728125e+00 8.943703e-01
1.037216e+00 9.095477e-01 5.237673e-01 7.289998e-01 7.681659e-02 1.761662e-01 1.736549e+00 8.940506e-01
1.037361e+00 9.145728e-01 5.241187e-01 7.289998e-01 7.685069e-02 1.664462e-01 1.744973e+00 8.937307e-01
1.037498e+00 9.195979e-01 5.244669e-01 7.289998e-01 7.688454e-02 1.567197e-01 1.753395e+00 8.934104e-01
1.037628e+00 9.246230e-01 5.248119e-01 7.289998e-01 7.691814e-02 1.469863e-01 1.761818e+00 8.930899e-01
1.037751e+00 9.296482e-01 5.251537e-01 7.289998e-01 7.695147e-02 1.372458e-01 1.770240e+00 8.927690e-01
1.037867e+00 9.346733e-01 5.254922e-01 7.289998e-01 7.698455e-02 1.274980e-01 1.778662e+00 8.924478e-01
1.037975e+00 9.396984e-01 5.258275e-01 7.289998e-01 7.701737e-02 1.177427e-01 1.787085e+00 8.921263e-01
1.038076e+00 9.447235e-01 5.261595e-01 7.289998e-01 7.704994e-02 1.079795e-01 1.795508e+00 8.918045e-01
1.038169e+00 9.497487e-01 5.264883e-01 7.289998e-01 7.708224e-02 9.820832e-02 1.803931e+00 8.914823e-01
1.038256e+00 9.547738e-01 5.268138e-01 7.289998e-01 7.711429e-02 8.842886e-02 1.812355e+00 8.911597e-01
1.038334e+00 9.597989e-01 5.271360e-01 7.289998e-01 7.714607e-02 7.864087e-02 1.820781e+00 8.908367e-01
1.038406e+00 9.648240e-01 5.274549e-01 7.289998e-01 7.717760e-02 6.884411e-02 1.829207e+00 8.905134e-01
1.038470e+00 9.698492e-01 5.277705e-01 7.289998e-01 7.720886e-02 5.903835e-02 1.837634e+00 8.901897e-01
1.038526e+00 9.748743e-01 5.280828e-01 7.289998e-01 7.723987e-02 4.922331e-02 1.846063e+00 8.898655e-01
1.038575e+00 9.798994e-01 5.283917e-01 7.289998e-01 7.727061e-02 3.939876e-02 1.854494e+00 8.895410e-01
1.038617e+00 9.849245e-01 5.286974e-01 7.289998e-01 7.730109e-02 2.956443e-02 1.862927e+00 8.892160e-01
1.038651e+00 9.899497e-01 5.289997e-01 7.289998e-01 7.733131e-02 1.972006e-02 1.871362e+00 8.888905e-01
1.038677e+00 9.949748e-01 5.292986e-01 7.289998e-01 7.736127e-02 9.865409e-03 1.879799e+00 8.885646e-01
1.038695e+00 9.999999e-01 5.295942e-01 7.289998e-01 7.739096e-02 1.964246e-07 1.888238e+00 8.882382e-01


==> graphics/fluid_domain.tikz <==
\begin{tikzpicture}[
        use Hobby shortcut,
        tangent/.style={%
                in angle={(180+#1)},
                Hobby finish,
                designated Hobby path=next,
                out angle=#1,
            },
    ]
    \pgfmathsetmacro{\XX}{10}

    %Points for the bottom
    \coordinate (BL) at (-\XX,0);
    \coordinate (BR) at (\XX,0);

    %Points interface
    \coordinate (IL) at (-\XX,3);
    \coordinate (IML) at (-\XX*0.5,3);
    \coordinate (IM) at (0,2);
    \coordinate (IMR) at (\XX*0.5,2);
    \coordinate (IR) at (\XX,2);

    %Points surface
    \coordinate (SL) at (-\XX,5);
    \coordinate (SML) at (-\XX*0.5,5);
    \coordinate (SM) at (0,5.5);
    \coordinate (SMR) at (\XX*0.5,6);
    \coordinate (SR) at (\XX,6);

    %Bottom
    \draw[name path=bottom,thick, style={postaction={draw,decorate,decoration={border,angle=-45,amplitude=5,segment length=4}}}] (BL) -- (BR);

    %Interior interface
    \draw[name path=interior,thick] ([tangent=0]IL) .. (IML) .. ([tangent=30]IM) .. (IMR) .. ([tangent=0]IR);

    %Surface
    \draw[name path=surface,thick] ([tangent=0]SL) .. (SML) .. ([tangent=-10]SM) .. (SMR) .. ([tangent=0]SR);

    %Up/downstream labels
    \node[anchor=south west] at (SL) {Upstream};
    \node[anchor=south east] at (SR) {Downstream};

    %Fill
    \tikzfillbetween[of=surface and interior,on layer=background]{RoyalBlue,opacity=0.2}
    \tikzfillbetween[of=interior and bottom,on layer=background]{RoyalBlue,opacity=0.4}

    %Layer heights
    \draw[thick,decorate, decoration={brace, raise = .1cm}] ([yshift=.05cm]BL) -- node[midway,left,xshift=-.2cm] {$h_1$} ([yshift=-.05cm]IL);
    \draw[thick,decorate, decoration={brace, raise = .1cm}] ([yshift=.05cm]IL) -- node[midway,left,xshift=-.2cm] {$h_2$} ([yshift=-.05cm]SL);
    \draw[thick,decorate, decoration={brace, raise = .1cm,mirror}] ([yshift=.05cm]BR) -- node[midway,right,xshift=.2cm] {$\mo{h}_1$} ([yshift=-.05cm]IR);
    \draw[thick,decorate, decoration={brace, raise = .1cm,mirror}] ([yshift=.05cm]IR) -- node[midway,right,xshift=.2cm] {$\mo{h}_2$} ([yshift=-.05cm]SR);

    %Densities
    \node at (2,4) {$\rho_2$};
    \node at (2,1) {$\rho_1$};

    %Velocities
    \draw[thick,-Stealth] (-\XX+1,3.8) -- node[midway,above] {$c$} (-\XX+3,3.8);
    \draw[thick,-Stealth] (-\XX+1,1.5) -- node[midway,above] {$c$} (-\XX+3,1.5);
    \draw[thick,-Stealth] (\XX-2,4) -- node[midway,above] {$\mo{c}_2$} (\XX-1,4);
    \draw[thick,-Stealth] (\XX-4,0.8) -- node[midway,above] {$\mo{c}_1$} (\XX-1,0.8);
\end{tikzpicture}

==> graphics/parameter_region.tikz <==
\begin{tikzpicture}[use Hobby shortcut]
    \begin{axis}[ enlargelimits=false,xmin=0,xmax=4,xlabel = {$x$},ylabel = {$y$},xtick = {0,...,4},ytick = {0,...,2},axis equal image ]
        \addplot[name path=Gamma_R1,thick,domain=0:2,samples=2]{2-x} node[pos=0.3,above right] {$\hat{\Gamma}_{R=1}$};
        \addplot[name path=Gamma_R0,thick,domain=0:4,samples=2]{1};
        \addplot[thick,name path=Gamma_H0] coordinates {(2,0) (4,0)};
        \addplot[thick,name path=Gamma_H1] coordinates {(0,1) (0,2)} node[midway,right] {$\hat{\Gamma}_{H=1}$};
        \addplot[thick, dotted] coordinates {(3,0) (3,1)} node[midway,right] {$\hat{\Gamma}_{D=3/7}$};

        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_R0 and Gamma_R1, soft clip={domain=0:2}];
        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_R0 and Gamma_H0, soft clip={domain=2:4}];

        \node at (axis cs: {0.4},{1.25}) {$\hat{\Omega}_{D>1}$};
        \node at (axis cs: {5/2},{1/2}) {$\hat{\Omega}_{D<1}$};

        \node[above] at (axis cs: {7/2},0) {$\hat{\Gamma}_{H=0}$};
        \node[above] at (axis cs: {7/2},1) {$\hat{\Gamma}_{R=0}$};

        \fill (axis cs: 1,1) circle (0.02) node[above right] {$\hat{\Gamma}_{D=1}$};
        \foreach \k in {1,...,9}{\addplot[mark=none, opacity=.5] table[x=x,y=y] {graphics/R=0.\k_cubed.dat};}
        \foreach \k in {1,...,9}{\addplot[mark=none, densely dashed, opacity=.5] table[x=x,y=y] {graphics/H=0.\k.dat};}
    \end{axis}
\end{tikzpicture}


==> graphics/parameter_region_breve.tikz <==
\begin{tikzpicture}[use Hobby shortcut,declare function = { RH0(\t) = \t^4/(1+2*\t*(1-\t^2)); RD1(\t) = \t^3/(1+(1-\t)*\t); RH1(\t) = \t^3*(2+\t)/(1+2*\t); RD37(\t) = \t^3/(2+3*\t); }]
    \begin{axis}[ enlargelimits=false,xmin=0,xmax=1,ymin=0,ymax=1,xlabel = {$t$},ylabel = {$R$},unit vector ratio = {2 1},xtick = {0,{1/2},1},xticklabels = {$0$,$1/2$,$1$},ytick = {0,1},yticklabels = {$0$,$1$},]
        \addplot[name path=Gamma_H0,thick,domain={0:1},samples=100] {RH0(\x)} node[pos=0.65,below right] {$\breve{\Gamma}_{H=0}$};
        \addplot[name path=Gamma_D1,thick,domain={0:1},samples=100] {RD1(\x)} node[pos=0.65,below,yshift=-.2cm] {$\breve{\Gamma}_{D=1}$};
        \addplot[name path=Gamma_D37,thick,dotted,domain={0:{1/2}},samples=20] {RD37(\x)};
        \addplot[name path=Gamma_H1,thick,domain={0:1},samples=100] {RH1(\x)} node[pos=0.65,above left] {$\breve{\Gamma}_{H=1}$};
        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_H0 and Gamma_H1];

        \foreach \k in {1,...,9}{\addplot[mark=none, densely dashed, opacity=.5] table[x=T,y=R] {graphics/H=0.\k.dat};}

        \coordinate (subplot) at (axis cs: {.06},{.45});
        \draw (axis cs: 0,0) rectangle (axis cs: {1/2},{1/28});
        \draw[opacity=0.25] (axis cs: 0,0) -- (subplot);
    \end{axis}
    \begin{axis}[ width=.35\textwidth,at=(subplot),enlargelimits=false,xmin=0,xmax={1/2},ymin=0,ymax={1/28},xlabel = {$t$},ylabel = {$R$},unit vector ratio = {1 6},xtick = {0,{1/2}},xticklabels = {$0$,$1/2$},ytick = {0,{1/28}},yticklabels = {$0$,$\tfrac{1}{28}$},scaled ticks = false,xlabel style={at={(rel axis cs: .8,0)},anchor=south},ylabel style={at={(rel axis cs: 0,.5)},anchor=north} ]
        \addplot[name path=Gamma_H0,thick,domain={0:{1/2}},samples=100] {RH0(\x)};;
        \addplot[name path=Gamma_D1,thick,domain={0:{1/2}},samples=100] {RD1(\x)};
        \addplot[name path=Gamma_D37,thick,dotted,domain={0:{1/2}},samples=100] {RD37(\x)} node[pos=0.75,above,yshift=.2cm] {$\breve{\Gamma}_{D=3/7}$};
        \addplot[name path=Gamma_H1,thick,domain={0:{1/2}},samples=100] {RH1(\x)};

        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_H0 and Gamma_H1,];

        \foreach \k in {1,...,9}{\addplot[mark=none, densely dashed, opacity=.5] table[x=T,y=R] {graphics/H=0.\k.dat};}
    \end{axis}
\end{tikzpicture}


==> graphics/parameter_region_tilde.tikz <==
\begin{tikzpicture}[use Hobby shortcut]
    \begin{axis}[ enlargelimits=false,xmin=0,xmax=1,ymin=-1,ymax=3,xlabel = {$t$},ylabel = {$X$},unit vector ratio = {8 1},xtick = {0,{1/2},1},xticklabels = {$0$,$1/2$,$1$},ytick = {-1,...,3},]
        \addplot[name path=Gamma_R1,thick] coordinates {(1,-1) (1,1)} node[pos=0.75, left] {$\tilde{\Gamma}_{R=1}$};
        \addplot[name path=Gamma_R0,thick] coordinates {(0,-1) (0,3)} node[midway, right] {$\tilde{\Gamma}_{R=0}$};
        \addplot[name path=Gamma_H1,thick] coordinates {(0,-1) (1,-1)} node[midway, above] {$\tilde{\Gamma}_{H=1}$};
        \addplot[name path=Gamma_H0,thick,domain={1/3:1},samples=100] {1/x} node[pos=0.75,below] {$\tilde{\Gamma}_{H=0}$};

        \addplot[name path=Gamma_D37,thick,dotted] coordinates {(0,2) ({1/2},2)} node[midway,below] {$\tilde{\Gamma}_{D=3/7}$};

        \addplot[name path=Gamma_D1,thick] coordinates {(0,0) (1,0)} node[midway,below] {$\tilde{\Gamma}_{D=1}$};

        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_H0 and Gamma_R0,reverse=false];
        \addplot[RoyalBlue,opacity=0.2] fill between[of=Gamma_H1 and Gamma_R1,reverse=false];

        \node at (axis cs: {0.25},{-.5}) {$\tilde{\Omega}_{D>1}$};
        \node at (axis cs: {0.25},{.5}) {$\tilde{\Omega}_{D<1}$};

        \foreach \k in {1,...,9}{\addplot[mark=none, opacity=.5] table[x=T,y expr=\thisrow{x} -1] {graphics/R=0.\k_cubed.dat};}
        \foreach \k in {1,...,9}{\addplot[mark=none, densely dashed, opacity=.5] table[x=T,y expr=\thisrow{x} -1 ] {graphics/H=0.\k.dat};}
    \end{axis}
\end{tikzpicture}

